Deep Learning-based Patient Re-identification Is able to Exploit the Biometric Nature of Medical Chest X-ray Data

With the rise and ever-increasing potential of deep learning techniques in recent years, publicly available medical datasets became a key factor to enable reproducible development of diagnostic algorithms in the medical domain. Medical data contains sensitive patient-related information and is therefore usually anonymized by removing patient identifiers, e.g., patient names before publication. To the best of our knowledge, we are the first to show that a well-trained deep learning system is able to recover the patient identity from chest X-ray data. We demonstrate this using the publicly available large-scale ChestX-ray14 dataset, a collection of 112,120 frontal-view chest X-ray images from 30,805 unique patients. Our verification system is able to identify whether two frontal chest X-ray images are from the same person with an AUC of 0.9940 and a classification accuracy of 95.55%. We further highlight that the proposed system is able to reveal the same person even ten and more years after the initial scan. When pursuing a retrieval approach, we observe an mAP@R of 0.9748 and a precision@1 of 0.9963. Furthermore, we achieve an AUC of up to 0.9870 and a precision@1 of up to 0.9444 when evaluating our trained networks on external datasets such as CheXpert and the COVID-19 Image Data Collection. Based on this high identification rate, a potential attacker may leak patient-related information and additionally cross-reference images to obtain more information. Thus, there is a great risk of sensitive content falling into unauthorized hands or being disseminated against the will of the concerned patients. Especially during the COVID-19 pandemic, numerous chest X-ray datasets have been published to advance research. Therefore, such data may be vulnerable to potential attacks by deep learning-based re-identification algorithms.

==> csv/Siamese_ResNet50_Set_100k_LR_-4.csv <==
X,Y
0.0,0.0
0.00014, 0.00298
0.00026, 0.00658
0.00044, 0.0095
0.0006, 0.01134
0.00078, 0.01426
0.00094, 0.01808
0.0011, 0.0219
0.0013, 0.02416
0.00148, 0.02644
0.00168, 0.0276
0.00188, 0.03036
0.00204, 0.03224
0.00222, 0.03428
0.00238, 0.03568
0.00254, 0.03718
0.00272, 0.03868
0.0029, 0.0411
0.00308, 0.04218
0.00326, 0.04306
0.00344, 0.04448
0.00362, 0.04642
0.0038, 0.04776
0.00396, 0.04908
0.00412, 0.0501
0.0043, 0.05216
0.00448, 0.05438
0.00466, 0.05672
0.0048, 0.05978
0.005, 0.06166
0.0052, 0.06282
0.00534, 0.06428
0.00552, 0.06602
0.0057, 0.0678
0.00586, 0.0688
0.00602, 0.07114
0.0062, 0.0725
0.00636, 0.07424
0.00654, 0.07572
0.0067, 0.07726
0.00688, 0.07842
0.00704, 0.07982
0.00724, 0.08078
0.00742, 0.08216
0.00754, 0.0835
0.00774, 0.08586
0.00792, 0.08704
0.0081, 0.08858
0.00828, 0.09
0.00846, 0.09168
0.00864, 0.09356
0.0088, 0.09578
0.00896, 0.09748
0.00912, 0.09954
0.00924, 0.10032
0.0094, 0.10182
0.00962, 0.10328
0.0098, 0.1045
0.01, 0.10576
0.01018, 0.10692
0.01034, 0.10834
0.01048, 0.11058
0.01068, 0.11256
0.01086, 0.11354
0.01102, 0.11454
0.0112, 0.11518
0.0114, 0.1167
0.01166, 0.1182
0.01182, 0.11924
0.012, 0.12068
0.0122, 0.12228
0.01236, 0.12418
0.01256, 0.1248
0.01274, 0.12698
0.01292, 0.12806
0.0131, 0.12846
0.01328, 0.13008
0.01348, 0.13112
0.01366, 0.13288
0.01388, 0.13382
0.01408, 0.13546
0.01426, 0.13678
0.0144, 0.1374
0.0146, 0.13832
0.01478, 0.13872
0.01494, 0.13982
0.01514, 0.14154
0.0153, 0.14222
0.01546, 0.14322
0.01562, 0.14416
0.01582, 0.14528
0.01604, 0.14628
0.01622, 0.14728
0.01638, 0.14864
0.01654, 0.14958
0.0167, 0.15042
0.01684, 0.15166
0.01702, 0.15296
0.0172, 0.1542
0.01736, 0.15512
0.01756, 0.1563
0.01772, 0.15714
0.01788, 0.15856
0.01804, 0.1596
0.01822, 0.16074
0.01842, 0.16232
0.01858, 0.164
0.01878, 0.16542
0.01896, 0.16642
0.01912, 0.16762
0.01932, 0.1689
0.0195, 0.16992
0.01968, 0.1706
0.01988, 0.1714
0.02004, 0.17334
0.02022, 0.17508
0.0204, 0.17618
0.02056, 0.17738
0.02076, 0.1784
0.021, 0.17936
0.02122, 0.18086
0.02144, 0.18186
0.02164, 0.18296
0.02184, 0.18412
0.02202, 0.18512
0.0222, 0.18638
0.0224, 0.18726
0.02264, 0.18886
0.0228, 0.19042
0.02304, 0.1921
0.02322, 0.19324
0.02344, 0.19368
0.02364, 0.19448
0.02382, 0.19584
0.02396, 0.1968
0.02414, 0.19792
0.02432, 0.1992
0.0245, 0.20004
0.0247, 0.201
0.02488, 0.20214
0.02508, 0.20374
0.02524, 0.20524
0.02542, 0.20614
0.02558, 0.20728
0.0258, 0.2081
0.02596, 0.20882
0.02612, 0.20942
0.02628, 0.21008
0.02654, 0.21084
0.02674, 0.21164
0.02696, 0.21242
0.02718, 0.21342
0.0274, 0.21426
0.02758, 0.21504
0.0278, 0.21646
0.02802, 0.21748
0.0282, 0.21872
0.02838, 0.22026
0.0286, 0.22106
0.02878, 0.22218
0.02896, 0.22288
0.02922, 0.22364
0.02936, 0.22444
0.02954, 0.22542
0.02978, 0.22646
0.02994, 0.22736
0.0301, 0.22798
0.03028, 0.229
0.03046, 0.2295
0.03066, 0.23066
0.03082, 0.23188
0.03096, 0.233
0.03116, 0.23354
0.03136, 0.23426
0.03154, 0.23566
0.03172, 0.23714
0.0319, 0.23798
0.03208, 0.23858
0.03226, 0.23962
0.03244, 0.24046
0.03264, 0.24184
0.0328, 0.24258
0.03296, 0.24414
0.03312, 0.24492
0.0333, 0.24574
0.0335, 0.24692
0.03366, 0.24764
0.03384, 0.2485
0.03402, 0.24918
0.03422, 0.2501
0.0344, 0.2508
0.03462, 0.25166
0.0348, 0.25278
0.03502, 0.25382
0.03524, 0.25524
0.0354, 0.2566
0.0356, 0.25734
0.03578, 0.2582
0.03598, 0.25894
0.0362, 0.25956
0.03638, 0.2607
0.03658, 0.26152
0.03676, 0.2625
0.03692, 0.26366
0.0371, 0.2646
0.0373, 0.26558
0.03746, 0.26626
0.0377, 0.26674
0.03794, 0.26798
0.03812, 0.26884
0.0383, 0.26956
0.0385, 0.27032
0.03878, 0.27106
0.03894, 0.27212
0.03918, 0.27306
0.03938, 0.27378
0.03958, 0.27476
0.03974, 0.27538
0.03996, 0.27614
0.04014, 0.27672
0.04032, 0.27786
0.04048, 0.27892
0.04068, 0.27978
0.04084, 0.28026
0.04098, 0.2808
0.04118, 0.28158
0.04134, 0.28234
0.04152, 0.28382
0.04174, 0.28476
0.04196, 0.2854
0.04226, 0.28638
0.04242, 0.28762
0.04262, 0.28892
0.04282, 0.28976
0.04298, 0.29046
0.04314, 0.29196
0.0433, 0.29236
0.04348, 0.29342
0.0437, 0.29438
0.04388, 0.29482
0.04408, 0.29566
0.04426, 0.29628
0.04444, 0.29726
0.04468, 0.29806
0.0449, 0.29876
0.04512, 0.29946
0.04532, 0.3004
0.04554, 0.30214
0.04576, 0.303
0.04594, 0.3036
0.04614, 0.30426
0.04634, 0.3048
0.04654, 0.30578
0.04672, 0.30744
0.04688, 0.30822
0.04712, 0.30964
0.04728, 0.30996
0.04752, 0.3109
0.04766, 0.31148
0.04782, 0.31272
0.04802, 0.3133
0.04822, 0.31426
0.0484, 0.31484
0.0486, 0.31536
0.04876, 0.31692
0.04896, 0.31802
0.04912, 0.31886
0.0495, 0.3197
0.04966, 0.32036
0.04986, 0.32124
0.05004, 0.32226
0.05026, 0.32296
0.05044, 0.32376
0.05064, 0.32488
0.05084, 0.32526
0.051, 0.32646
0.0512, 0.32726
0.0514, 0.32778
0.05156, 0.32834
0.05172, 0.3289
0.05196, 0.33012
0.05212, 0.33086
0.0523, 0.33146
0.05248, 0.33204
0.05266, 0.33292
0.05284, 0.33406
0.05298, 0.33492
0.0532, 0.33556
0.05342, 0.33644
0.05366, 0.338
0.05386, 0.33856
0.05402, 0.33974
0.0542, 0.3402
0.05436, 0.34084
0.05454, 0.34182
0.05474, 0.34252
0.05488, 0.34348
0.0551, 0.34468
0.05536, 0.34566
0.05556, 0.34638
0.05578, 0.34736
0.056, 0.34796
0.05626, 0.3488
0.05648, 0.3498
0.05666, 0.35068
0.05684, 0.3517
0.05702, 0.35248
0.0572, 0.35408
0.05744, 0.35452
0.05768, 0.35534
0.0579, 0.35648
0.05808, 0.35788
0.05824, 0.35868
0.05842, 0.35982
0.05868, 0.36064
0.05888, 0.3612
0.05908, 0.36196
0.05928, 0.36262
0.05954, 0.36334
0.05972, 0.36462
0.0599, 0.36554
0.06012, 0.36598
0.06032, 0.36672
0.06056, 0.36756
0.0608, 0.3685
0.06104, 0.36932
0.06122, 0.36992
0.0614, 0.37106
0.06162, 0.37138
0.06186, 0.37182
0.06204, 0.37334
0.06224, 0.37428
0.06242, 0.37508
0.06262, 0.37624
0.06284, 0.37712
0.06306, 0.37796
0.06324, 0.3786
0.06346, 0.37918
0.06372, 0.37966
0.0639, 0.3802
0.06408, 0.3808
0.0643, 0.3822
0.06448, 0.38286
0.06468, 0.3837
0.06486, 0.38448
0.06504, 0.38552
0.06522, 0.38614
0.0654, 0.38726
0.06564, 0.38794
0.06584, 0.38866
0.06602, 0.38924
0.0662, 0.38964
0.0664, 0.39034
0.06662, 0.39096
0.06688, 0.39192
0.0671, 0.39296
0.06736, 0.39384
0.06754, 0.39442
0.06774, 0.39522
0.0679, 0.39612
0.06806, 0.39692
0.06822, 0.39776
0.06842, 0.3984
0.06862, 0.39958
0.06884, 0.40012
0.069, 0.40084
0.06916, 0.40144
0.06932, 0.40224
0.0695, 0.40282
0.06976, 0.40344
0.06994, 0.40432
0.0701, 0.40508
0.07026, 0.40554
0.07044, 0.40614
0.07066, 0.40698
0.07088, 0.40772
0.07106, 0.40836
0.07132, 0.4087
0.07148, 0.40916
0.07164, 0.40976
0.07188, 0.41046
0.07206, 0.41146
0.07232, 0.4124
0.07254, 0.41306
0.07276, 0.4137
0.07294, 0.41452
0.07312, 0.41498
0.07336, 0.4156
0.07358, 0.41654
0.07374, 0.41718
0.07392, 0.41814
0.07412, 0.41904
0.07434, 0.41994
0.07456, 0.42046
0.07472, 0.42132
0.07494, 0.42194
0.0751, 0.42256
0.07528, 0.42322
0.07544, 0.42438
0.07564, 0.42496
0.07578, 0.42566
0.07598, 0.42614
0.07618, 0.42704
0.07638, 0.42744
0.07666, 0.42786
0.07684, 0.42866
0.07706, 0.42918
0.07724, 0.42978
0.07754, 0.4302
0.07776, 0.43096
0.07796, 0.43156
0.07816, 0.43242
0.07836, 0.4338
0.07854, 0.4345
0.07886, 0.43484
0.0791, 0.43572
0.07926, 0.43618
0.07946, 0.43694
0.07964, 0.43734
0.07982, 0.43816
0.08004, 0.439
0.08028, 0.43954
0.08048, 0.44052
0.08064, 0.44114
0.08082, 0.44188
0.08102, 0.44344
0.0812, 0.44394
0.08138, 0.44482
0.08156, 0.44582
0.08174, 0.44688
0.08192, 0.44748
0.0821, 0.44814
0.08228, 0.44888
0.08246, 0.44944
0.08272, 0.44984
0.08292, 0.45056
0.0832, 0.4513
0.08336, 0.45214
0.08364, 0.45302
0.08388, 0.45334
0.0841, 0.45386
0.08434, 0.45446
0.08452, 0.45512
0.08472, 0.45552
0.08488, 0.45654
0.08506, 0.4574
0.08524, 0.45874
0.08542, 0.45908
0.0856, 0.45968
0.0858, 0.46016
0.086, 0.4608
0.08618, 0.46122
0.08638, 0.4623
0.08662, 0.46288
0.08678, 0.46374
0.08696, 0.46432
0.08716, 0.465
0.08736, 0.46552
0.08754, 0.46636
0.08774, 0.46704
0.08796, 0.4679
0.08812, 0.4686
0.08832, 0.4691
0.08852, 0.46948
0.08872, 0.4699
0.08892, 0.47072
0.08916, 0.47122
0.08936, 0.472
0.0896, 0.47274
0.0898, 0.47316
0.08996, 0.47406
0.09018, 0.47524
0.0904, 0.47598
0.0906, 0.47688
0.09084, 0.47742
0.09108, 0.4783
0.09124, 0.4789
0.09142, 0.47974
0.09166, 0.4802
0.09196, 0.4812
0.09216, 0.48176
0.09236, 0.48232
0.09256, 0.48286
0.09278, 0.48358
0.093, 0.48408
0.09326, 0.4846
0.09346, 0.4851
0.09366, 0.48578
0.0939, 0.4861
0.09412, 0.48698
0.09434, 0.48746
0.0945, 0.48838
0.09468, 0.48878
0.0949, 0.48936
0.0951, 0.48982
0.09528, 0.49026
0.09552, 0.49128
0.09568, 0.49212
0.09592, 0.49286
0.0961, 0.49356
0.09628, 0.4943
0.09644, 0.49512
0.09668, 0.49566
0.0969, 0.4963
0.0971, 0.49718
0.09734, 0.49792
0.09756, 0.49842
0.09774, 0.4988
0.0979, 0.49954
0.09808, 0.50014
0.09834, 0.50096
0.09862, 0.50142
0.09882, 0.50206
0.09908, 0.50276
0.09932, 0.50326
0.0995, 0.50404
0.09966, 0.50444
0.09986, 0.505
0.10002, 0.5055
0.10018, 0.50588
0.10034, 0.50652
0.10062, 0.5069
0.10082, 0.50732
0.101, 0.50774
0.10122, 0.50814
0.10138, 0.5087
0.10168, 0.50942
0.1019, 0.51002
0.10208, 0.51046
0.10238, 0.51086
0.10264, 0.5117
0.10284, 0.51248
0.10308, 0.51292
0.1034, 0.5138
0.1036, 0.51436
0.10382, 0.51494
0.10404, 0.51584
0.10422, 0.51642
0.1044, 0.51676
0.1046, 0.51714
0.10484, 0.5175
0.10504, 0.51814
0.10532, 0.51934
0.10552, 0.51986
0.10576, 0.5204
0.10594, 0.52102
0.10618, 0.52152
0.10642, 0.52202
0.10668, 0.52248
0.10688, 0.52346
0.10704, 0.52396
0.10728, 0.52462
0.10754, 0.52514
0.10772, 0.52548
0.10794, 0.52614
0.10818, 0.52668
0.10836, 0.52748
0.10856, 0.52778
0.10876, 0.52844
0.10892, 0.52924
0.10918, 0.52982
0.1094, 0.53008
0.10962, 0.53046
0.10982, 0.5309
0.10998, 0.5315
0.11018, 0.53226
0.11036, 0.53288
0.11052, 0.53352
0.11068, 0.53398
0.11092, 0.5345
0.11108, 0.53492
0.11126, 0.5355
0.1115, 0.53598
0.11182, 0.53678
0.11208, 0.53712
0.11224, 0.53772
0.1124, 0.53842
0.11258, 0.53908
0.1128, 0.5399
0.1131, 0.54062
0.11328, 0.54098
0.11348, 0.54154
0.11376, 0.5421
0.11396, 0.54276
0.11416, 0.5434
0.11438, 0.54416
0.1146, 0.54466
0.1148, 0.5454
0.11496, 0.54606
0.11514, 0.54648
0.11532, 0.5469
0.11554, 0.54742
0.11576, 0.54794
0.11596, 0.54856
0.11616, 0.54916
0.11636, 0.54974
0.11658, 0.55014
0.11678, 0.55082
0.11702, 0.5513
0.1172, 0.55262
0.11746, 0.55316
0.11766, 0.55388
0.1179, 0.55422
0.11808, 0.55484
0.11824, 0.55528
0.11844, 0.55592
0.11862, 0.5567
0.11878, 0.55712
0.11894, 0.55772
0.11912, 0.55832
0.11932, 0.55874
0.11948, 0.55944
0.11964, 0.56044
0.1199, 0.56108
0.1201, 0.56144
0.1203, 0.56184
0.1205, 0.56252
0.12076, 0.56316
0.12098, 0.5635
0.1212, 0.56404
0.12144, 0.56442
0.1216, 0.56502
0.12184, 0.5655
0.1221, 0.56604
0.1223, 0.56676
0.12254, 0.56736
0.12278, 0.56762
0.123, 0.56824
0.12316, 0.56868
0.12332, 0.56918
0.12356, 0.56968
0.12384, 0.57018
0.12406, 0.57088
0.12428, 0.5713
0.12454, 0.57182
0.12472, 0.57256
0.12492, 0.57288
0.12528, 0.5735
0.12546, 0.5742
0.12564, 0.57478
0.12584, 0.57528
0.12606, 0.57578
0.12628, 0.57614
0.12648, 0.57698
0.12674, 0.57772
0.12702, 0.57852
0.12726, 0.57906
0.12754, 0.57936
0.12774, 0.57972
0.128, 0.58034
0.12826, 0.58088
0.12848, 0.5815
0.1287, 0.5823
0.12896, 0.58256
0.12912, 0.58298
0.1293, 0.58354
0.12948, 0.58384
0.12966, 0.58418
0.12988, 0.58482
0.13008, 0.5853
0.13038, 0.58578
0.13062, 0.58644
0.1308, 0.587
0.13104, 0.58764
0.13128, 0.58842
0.13152, 0.58872
0.13172, 0.58928
0.13192, 0.58992
0.13212, 0.5903
0.13234, 0.59074
0.13256, 0.59116
0.13276, 0.5916
0.13294, 0.592
0.13314, 0.5926
0.13334, 0.5929
0.13356, 0.59392
0.1338, 0.59462
0.13406, 0.59534
0.13438, 0.59592
0.1346, 0.59644
0.13476, 0.5968
0.135, 0.5972
0.13522, 0.59756
0.13544, 0.59828
0.13568, 0.59868
0.13588, 0.59918
0.1361, 0.59986
0.13626, 0.60034
0.13648, 0.60114
0.13668, 0.60148
0.13692, 0.60178
0.13712, 0.60238
0.13742, 0.6029
0.13762, 0.6034
0.1378, 0.6039
0.138, 0.60434
0.13822, 0.60492
0.1385, 0.60546
0.13868, 0.60618
0.13894, 0.60674
0.13916, 0.607
0.13944, 0.60768
0.13966, 0.60828
0.13984, 0.6087
0.14, 0.6092
0.1403, 0.60968
0.1405, 0.61018
0.1407, 0.61062
0.14094, 0.6111
0.14116, 0.61156
0.14138, 0.6122
0.14158, 0.61286
0.14174, 0.61332
0.14194, 0.61426
0.14216, 0.61476
0.14232, 0.61522
0.14252, 0.61558
0.14272, 0.616
0.143, 0.6165
0.14326, 0.61698
0.1435, 0.61752
0.14368, 0.61826
0.14394, 0.61868
0.1442, 0.6191
0.1444, 0.61942
0.14468, 0.61986
0.14496, 0.6204
0.14522, 0.6214
0.14538, 0.62228
0.14562, 0.62282
0.14582, 0.6232
0.14614, 0.62408
0.1464, 0.62484
0.14662, 0.6253
0.14682, 0.62588
0.1471, 0.62644
0.14736, 0.62672
0.1476, 0.62736
0.1478, 0.62802
0.14806, 0.6286
0.1483, 0.62904
0.14854, 0.62938
0.14874, 0.63028
0.14904, 0.63068
0.14928, 0.63124
0.14956, 0.6319
0.14976, 0.63226
0.15004, 0.63292
0.1502, 0.63352
0.1505, 0.63414
0.15078, 0.63454
0.15104, 0.63516
0.15128, 0.6355
0.15154, 0.63598
0.15184, 0.63648
0.15204, 0.63712
0.1523, 0.63738
0.15256, 0.63778
0.15278, 0.63832
0.15296, 0.63896
0.15312, 0.63954
0.15336, 0.63986
0.15362, 0.64038
0.15388, 0.64102
0.15412, 0.64136
0.1544, 0.6422
0.15462, 0.64292
0.1549, 0.64368
0.15518, 0.64408
0.15538, 0.64456
0.15566, 0.64486
0.15584, 0.64552
0.1561, 0.64596
0.1563, 0.6464
0.15652, 0.64696
0.15672, 0.64724
0.1569, 0.64766
0.15708, 0.6481
0.15732, 0.64842
0.15762, 0.64894
0.15786, 0.6493
0.15802, 0.64968
0.15822, 0.65
0.1584, 0.65036
0.15868, 0.6508
0.15896, 0.65132
0.15916, 0.65198
0.15946, 0.6523
0.15968, 0.6526
0.15994, 0.65284
0.16016, 0.65326
0.16038, 0.65376
0.16062, 0.6543
0.16086, 0.65466
0.16106, 0.65494
0.16128, 0.65528
0.1616, 0.65582
0.16184, 0.6564
0.16206, 0.65676
0.16224, 0.65744
0.16252, 0.6579
0.16276, 0.65818
0.16298, 0.65872
0.16322, 0.65914
0.16348, 0.65948
0.16376, 0.65982
0.16396, 0.66014
0.16418, 0.66084
0.16438, 0.66158
0.1646, 0.66208
0.16478, 0.66244
0.16496, 0.66312
0.16528, 0.66346
0.16548, 0.66402
0.1657, 0.66462
0.16592, 0.66504
0.1661, 0.66536
0.1663, 0.66562
0.16652, 0.66606
0.16676, 0.6668
0.16708, 0.66782
0.16736, 0.66812
0.16754, 0.66864
0.1679, 0.66916
0.16808, 0.66948
0.1683, 0.66972
0.16854, 0.67008
0.16882, 0.67038
0.16908, 0.67096
0.1694, 0.67166
0.16962, 0.6721
0.1699, 0.67268
0.17008, 0.67304
0.17028, 0.67338
0.17046, 0.6739
0.1707, 0.67442
0.17092, 0.67474
0.17114, 0.6755
0.17144, 0.67594
0.17178, 0.67662
0.172, 0.67712
0.17234, 0.6778
0.17258, 0.67834
0.17286, 0.67902
0.17318, 0.67962
0.17344, 0.68014
0.1737, 0.681
0.17394, 0.68146
0.17418, 0.68188
0.17452, 0.6825
0.17474, 0.6832
0.17498, 0.68352
0.17518, 0.68394
0.17538, 0.68436
0.1756, 0.68496
0.1759, 0.6856
0.17608, 0.68594
0.17632, 0.68634
0.17656, 0.68678
0.17676, 0.68744
0.177, 0.68784
0.17734, 0.68834
0.17756, 0.68892
0.1779, 0.68928
0.17814, 0.6899
0.17832, 0.69038
0.1786, 0.69084
0.17888, 0.69124
0.17914, 0.6918
0.1794, 0.69228
0.17962, 0.69264
0.17978, 0.69324
0.18, 0.69376
0.18026, 0.69412
0.18054, 0.69468
0.18074, 0.69512
0.18096, 0.69562
0.18116, 0.69604
0.18138, 0.69638
0.18156, 0.69658
0.18174, 0.69684
0.18194, 0.69744
0.18226, 0.6979
0.18258, 0.69852
0.18278, 0.69894
0.18294, 0.6995
0.18312, 0.7
0.18334, 0.70048
0.18356, 0.70096
0.1839, 0.70154
0.1841, 0.7018
0.18438, 0.7022
0.18464, 0.70252
0.1849, 0.70296
0.18516, 0.70326
0.1854, 0.70368
0.18562, 0.70408
0.1858, 0.7046
0.18604, 0.7049
0.1862, 0.70534
0.18642, 0.70572
0.18684, 0.70614
0.18706, 0.70646
0.18726, 0.7068
0.18746, 0.70714
0.1877, 0.70752
0.18788, 0.70798
0.18816, 0.70838
0.18834, 0.70892
0.18866, 0.7093
0.1889, 0.70966
0.18912, 0.71006
0.18946, 0.71042
0.18976, 0.71088
0.19004, 0.71116
0.19026, 0.71172
0.19052, 0.71208
0.19082, 0.71248
0.19106, 0.71282
0.19128, 0.7133
0.19158, 0.71374
0.19184, 0.7142
0.1921, 0.71466
0.1923, 0.71502
0.19246, 0.71536
0.1927, 0.71584
0.19306, 0.71656
0.19344, 0.71704
0.1937, 0.71732
0.19394, 0.71786
0.19416, 0.71846
0.19436, 0.71894
0.19464, 0.7193
0.1949, 0.71978
0.19514, 0.72016
0.19534, 0.72064
0.19566, 0.72106
0.1959, 0.72148
0.19614, 0.722
0.19632, 0.72228
0.19656, 0.72282
0.1968, 0.7231
0.19702, 0.72352
0.19728, 0.72378
0.19748, 0.72446
0.19768, 0.7249
0.19796, 0.72564
0.19818, 0.72596
0.19846, 0.72638
0.1987, 0.72682
0.19888, 0.72726
0.1991, 0.7276
0.19932, 0.72808
0.1997, 0.72832
0.19992, 0.72872
0.2001, 0.7291
0.20034, 0.72954
0.20062, 0.7299
0.20088, 0.73028
0.20106, 0.73076
0.20134, 0.7313
0.20158, 0.73164
0.2018, 0.73186
0.20202, 0.7323
0.20232, 0.7327
0.20262, 0.73312
0.20292, 0.73334
0.20318, 0.7337
0.20336, 0.734
0.20364, 0.73438
0.20384, 0.73472
0.2041, 0.73504
0.20432, 0.73554
0.20462, 0.73586
0.20494, 0.73642
0.20524, 0.73694
0.20564, 0.73734
0.20582, 0.73762
0.20608, 0.73798
0.20638, 0.73848
0.2066, 0.73882
0.20678, 0.73924
0.2071, 0.73978
0.20726, 0.74008
0.20756, 0.74058
0.20782, 0.74104
0.20808, 0.74146
0.20832, 0.74186
0.20854, 0.74228
0.2088, 0.74258
0.2091, 0.7432
0.20934, 0.74368
0.20954, 0.74412
0.20976, 0.7445
0.21004, 0.745
0.2104, 0.7453
0.21068, 0.746
0.21092, 0.74636
0.21118, 0.74672
0.21134, 0.7472
0.21162, 0.74756
0.21178, 0.7478
0.21204, 0.7481
0.2124, 0.74862
0.21264, 0.74908
0.21288, 0.74944
0.21314, 0.74994
0.21348, 0.7502
0.21374, 0.75068
0.214, 0.75098
0.21424, 0.75122
0.2146, 0.75152
0.21492, 0.75202
0.2152, 0.75238
0.21544, 0.75266
0.21574, 0.75304
0.21602, 0.75356
0.2164, 0.75398
0.21664, 0.75428
0.21704, 0.75478
0.2172, 0.7552
0.2176, 0.75562
0.21776, 0.756
0.21798, 0.75628
0.21828, 0.75654
0.21856, 0.757
0.21884, 0.75732
0.21922, 0.75784
0.2195, 0.75832
0.21978, 0.75872
0.22006, 0.75904
0.22034, 0.75942
0.2207, 0.7598
0.22088, 0.7602
0.22112, 0.76066
0.22142, 0.76106
0.2218, 0.7614
0.222, 0.76176
0.2223, 0.76212
0.22256, 0.76258
0.22282, 0.76304
0.2231, 0.76348
0.22344, 0.76384
0.22376, 0.76432
0.22408, 0.76466
0.22428, 0.76508
0.22456, 0.76548
0.22478, 0.76582
0.22528, 0.76622
0.22568, 0.76654
0.226, 0.76684
0.2264, 0.76724
0.22674, 0.76764
0.22704, 0.76812
0.22752, 0.76844
0.22772, 0.76874
0.22802, 0.76898
0.2283, 0.76936
0.22856, 0.76964
0.22882, 0.7701
0.22918, 0.77036
0.2295, 0.77076
0.22974, 0.77112
0.23, 0.77172
0.23026, 0.77206
0.23052, 0.77254
0.23076, 0.77288
0.2311, 0.77316
0.23136, 0.7736
0.23164, 0.77394
0.23196, 0.77426
0.2322, 0.7748
0.23242, 0.77514
0.23268, 0.77548
0.2331, 0.7759
0.23338, 0.77616
0.23382, 0.77652
0.23408, 0.7769
0.23436, 0.77746
0.23472, 0.77772
0.23488, 0.778
0.2352, 0.77844
0.23536, 0.7789
0.23558, 0.77948
0.23578, 0.77976
0.23612, 0.78006
0.2364, 0.78042
0.23678, 0.78072
0.23704, 0.78112
0.23742, 0.78148
0.23762, 0.78186
0.23788, 0.78214
0.23814, 0.78238
0.2384, 0.78288
0.23878, 0.7831
0.23904, 0.78354
0.23936, 0.78406
0.23966, 0.7845
0.23996, 0.78482
0.24022, 0.78504
0.24056, 0.78532
0.24094, 0.78572
0.24118, 0.78614
0.2414, 0.78652
0.24164, 0.78672
0.24182, 0.78706
0.24214, 0.78738
0.24248, 0.7879
0.24268, 0.78818
0.24298, 0.78862
0.24326, 0.7889
0.24352, 0.78948
0.24386, 0.78978
0.24416, 0.79008
0.24438, 0.79086
0.2447, 0.79112
0.24502, 0.79136
0.24532, 0.7916
0.24574, 0.79204
0.24596, 0.79238
0.24624, 0.79266
0.24646, 0.79302
0.24672, 0.79322
0.24692, 0.79354
0.24714, 0.79384
0.2474, 0.79418
0.24768, 0.79444
0.2479, 0.7947
0.24818, 0.79516
0.24846, 0.79546
0.24886, 0.79586
0.24916, 0.79616
0.24942, 0.79652
0.24966, 0.79676
0.24986, 0.79712
0.25034, 0.79742
0.25062, 0.79774
0.25086, 0.79804
0.25122, 0.79838
0.25146, 0.7987
0.25168, 0.799
0.25192, 0.7994
0.2523, 0.79966
0.25258, 0.80004
0.25296, 0.80034
0.2532, 0.80066
0.25356, 0.80084
0.25386, 0.80124
0.25404, 0.80144
0.25424, 0.80182
0.25464, 0.80216
0.25496, 0.80266
0.2552, 0.803
0.25546, 0.80326
0.2557, 0.80346
0.2561, 0.80364
0.2564, 0.80398
0.25672, 0.80432
0.25694, 0.8047
0.2572, 0.80514
0.25744, 0.80544
0.25766, 0.8058
0.2579, 0.80638
0.25822, 0.80668
0.25862, 0.80696
0.25894, 0.80734
0.25934, 0.80764
0.25958, 0.80802
0.25982, 0.80836
0.26032, 0.80864
0.26062, 0.80922
0.26094, 0.80976
0.26126, 0.81014
0.26148, 0.81042
0.26178, 0.8107
0.26202, 0.811
0.26222, 0.8113
0.26244, 0.81172
0.26272, 0.81206
0.26298, 0.81246
0.26336, 0.81278
0.26364, 0.81306
0.26398, 0.81342
0.26436, 0.81384
0.26464, 0.81426
0.26496, 0.81468
0.26522, 0.81516
0.26546, 0.8155
0.26578, 0.81582
0.26608, 0.81616
0.26644, 0.81638
0.26674, 0.81666
0.2671, 0.81696
0.26736, 0.81748
0.2676, 0.81778
0.26788, 0.81828
0.2682, 0.81846
0.26862, 0.81878
0.2691, 0.819
0.26936, 0.81928
0.2696, 0.81962
0.26978, 0.82004
0.2702, 0.82038
0.2705, 0.82076
0.2709, 0.8211
0.27132, 0.82146
0.27162, 0.82172
0.27186, 0.82196
0.27206, 0.82212
0.27238, 0.82236
0.27272, 0.8226
0.27302, 0.8229
0.27326, 0.8233
0.27368, 0.82358
0.27394, 0.82394
0.27426, 0.82416
0.27452, 0.82442
0.27482, 0.82478
0.2751, 0.82506
0.27544, 0.82536
0.27562, 0.82574
0.2759, 0.82614
0.27612, 0.82646
0.27638, 0.82672
0.27664, 0.82708
0.27684, 0.82724
0.27718, 0.82752
0.27744, 0.82788
0.27792, 0.82824
0.27822, 0.82852
0.27868, 0.82894
0.279, 0.82936
0.27918, 0.8298
0.27948, 0.83012
0.27976, 0.83036
0.27994, 0.8306
0.28038, 0.83094
0.28062, 0.83132
0.2808, 0.83176
0.28116, 0.83214
0.28152, 0.83264
0.28194, 0.833
0.28238, 0.83326
0.28274, 0.83362
0.283, 0.8341
0.28332, 0.83436
0.28364, 0.83466
0.2839, 0.83512
0.28416, 0.83548
0.28442, 0.83572
0.28492, 0.83594
0.2854, 0.83632
0.28566, 0.83662
0.286, 0.83694
0.2863, 0.83736
0.28662, 0.8377
0.28708, 0.83792
0.28746, 0.8381
0.28772, 0.83834
0.288, 0.83868
0.28838, 0.83906
0.2887, 0.83934
0.28894, 0.8398
0.28924, 0.84036
0.28942, 0.84062
0.28992, 0.841
0.29026, 0.84124
0.2905, 0.84156
0.29082, 0.84198
0.29114, 0.84228
0.29154, 0.84262
0.29188, 0.84298
0.29238, 0.84318
0.29268, 0.84342
0.29294, 0.84368
0.29334, 0.84388
0.29356, 0.84418
0.29388, 0.84442
0.29416, 0.84474
0.29454, 0.84494
0.29484, 0.84538
0.29516, 0.84578
0.29548, 0.84614
0.29594, 0.84642
0.29632, 0.84676
0.29658, 0.847
0.29716, 0.84722
0.29752, 0.8475
0.29796, 0.84774
0.2982, 0.84806
0.29844, 0.84826
0.29878, 0.84864
0.29918, 0.8489
0.29964, 0.84926
0.29998, 0.84958
0.30048, 0.85002
0.30086, 0.8503
0.30118, 0.85054
0.30152, 0.85088
0.30176, 0.8511
0.30198, 0.85156
0.3023, 0.85182
0.30258, 0.8522
0.30294, 0.85244
0.3034, 0.8528
0.30374, 0.85306
0.30412, 0.8533
0.30446, 0.85368
0.3048, 0.85394
0.30514, 0.8543
0.30564, 0.85454
0.306, 0.85482
0.30622, 0.85506
0.3064, 0.85538
0.30664, 0.85562
0.30684, 0.85596
0.30724, 0.85618
0.30762, 0.8564
0.30796, 0.85668
0.30828, 0.8569
0.3086, 0.85708
0.30896, 0.85752
0.30936, 0.85798
0.30984, 0.85834
0.31018, 0.85862
0.31046, 0.85888
0.31074, 0.85912
0.31108, 0.85932
0.31146, 0.85958
0.31172, 0.85986
0.31212, 0.86028
0.31252, 0.86058
0.31298, 0.86076
0.31344, 0.86114
0.31382, 0.86138
0.31416, 0.86174
0.3145, 0.86194
0.31488, 0.8622
0.31514, 0.86266
0.31568, 0.86294
0.316, 0.86328
0.3162, 0.86364
0.31648, 0.8639
0.31682, 0.86422
0.31712, 0.8645
0.31752, 0.86476
0.318, 0.865
0.3183, 0.86546
0.3187, 0.8657
0.31922, 0.86604
0.31954, 0.8665
0.31988, 0.86672
0.32006, 0.86702
0.3204, 0.86728
0.32066, 0.86756
0.32102, 0.86788
0.32148, 0.86814
0.32192, 0.86846
0.3223, 0.86868
0.32272, 0.86892
0.32308, 0.86918
0.32348, 0.86944
0.32388, 0.86968
0.32428, 0.86998
0.32474, 0.87026
0.32524, 0.8706
0.32554, 0.8709
0.32584, 0.87124
0.32608, 0.87144
0.3264, 0.87172
0.32678, 0.872
0.3271, 0.8722
0.32732, 0.8726
0.32756, 0.87286
0.32804, 0.87308
0.32834, 0.87352
0.3287, 0.87378
0.32906, 0.87402
0.32938, 0.87444
0.32964, 0.87478
0.33018, 0.87506
0.33058, 0.87528
0.33086, 0.87552
0.33124, 0.87596
0.33164, 0.87622
0.33204, 0.87648
0.3324, 0.87666
0.33272, 0.87694
0.33306, 0.87714
0.33346, 0.87746
0.3338, 0.8778
0.33426, 0.8781
0.3346, 0.87834
0.3349, 0.87854
0.33514, 0.87878
0.3355, 0.87916
0.33598, 0.8795
0.33662, 0.87978
0.337, 0.88008
0.33738, 0.88034
0.33766, 0.8807
0.338, 0.881
0.3383, 0.8812
0.33876, 0.88164
0.3391, 0.88192
0.33938, 0.88216
0.33972, 0.88248
0.3401, 0.88286
0.34058, 0.8832
0.34084, 0.88358
0.34124, 0.88392
0.34164, 0.88416
0.34188, 0.88454
0.3423, 0.88472
0.34266, 0.88496
0.34328, 0.88524
0.34376, 0.88552
0.3441, 0.88576
0.34444, 0.88606
0.34482, 0.8863
0.3452, 0.88666
0.34558, 0.8869
0.34612, 0.8871
0.34654, 0.88732
0.3471, 0.88768
0.3474, 0.88818
0.34784, 0.88842
0.34824, 0.8887
0.34864, 0.88892
0.349, 0.88924
0.3494, 0.88946
0.34968, 0.88966
0.35004, 0.88984
0.35048, 0.89008
0.35086, 0.89034
0.35118, 0.89058
0.35142, 0.89088
0.35176, 0.89108
0.35224, 0.89136
0.35284, 0.89162
0.35324, 0.892
0.3535, 0.89236
0.35378, 0.89254
0.3542, 0.89272
0.35462, 0.89298
0.35492, 0.89328
0.3555, 0.89348
0.35582, 0.89386
0.35636, 0.89412
0.35676, 0.89444
0.35702, 0.8947
0.35738, 0.89492
0.3578, 0.89518
0.35812, 0.89546
0.35846, 0.89582
0.35888, 0.89606
0.35928, 0.89644
0.35958, 0.89666
0.36, 0.8971
0.3603, 0.89738
0.36086, 0.8976
0.36132, 0.89786
0.36176, 0.89814
0.3621, 0.89838
0.36258, 0.89866
0.3628, 0.89888
0.36346, 0.89908
0.36386, 0.8994
0.36432, 0.89966
0.36476, 0.89988
0.3652, 0.9002
0.36554, 0.90044
0.366, 0.90064
0.36626, 0.90086
0.36654, 0.90106
0.36682, 0.90126
0.36704, 0.90156
0.36758, 0.9019
0.368, 0.90212
0.3685, 0.90234
0.36902, 0.90262
0.36952, 0.90286
0.36992, 0.9031
0.37022, 0.90334
0.37068, 0.90372
0.3711, 0.90406
0.37152, 0.90438
0.37186, 0.90456
0.3725, 0.9048
0.37294, 0.90506
0.37344, 0.90526
0.3738, 0.90552
0.37422, 0.90576
0.37492, 0.90594
0.37526, 0.90614
0.37586, 0.90646
0.37614, 0.90668
0.37646, 0.90688
0.3772, 0.90712
0.37748, 0.90738
0.3779, 0.90754
0.37832, 0.90776
0.37868, 0.90806
0.37898, 0.90828
0.37946, 0.90856
0.38, 0.90886
0.38026, 0.90908
0.38072, 0.9093
0.3811, 0.90948
0.38136, 0.90968
0.3817, 0.9099
0.38194, 0.9101
0.38234, 0.91032
0.38264, 0.91052
0.383, 0.91076
0.38332, 0.91096
0.38386, 0.9112
0.38444, 0.91144
0.38504, 0.91174
0.38554, 0.91194
0.38612, 0.91224
0.3866, 0.91242
0.38714, 0.91266
0.38764, 0.91296
0.38806, 0.91324
0.3885, 0.91344
0.38894, 0.91372
0.38926, 0.91398
0.3898, 0.91428
0.39022, 0.91452
0.39092, 0.91478
0.39132, 0.915
0.39184, 0.9153
0.39224, 0.91558
0.39262, 0.91582
0.39296, 0.916
0.39354, 0.9162
0.39384, 0.91646
0.39438, 0.91672
0.39496, 0.91704
0.39564, 0.91728
0.39626, 0.91764
0.39674, 0.91792
0.39712, 0.91812
0.39756, 0.91846
0.39826, 0.9187
0.39868, 0.91892
0.39914, 0.91906
0.39948, 0.91936
0.39986, 0.91962
0.40068, 0.91988
0.40126, 0.92018
0.40168, 0.92042
0.40198, 0.92068
0.40238, 0.9209
0.40272, 0.92112
0.40302, 0.9214
0.40332, 0.9217
0.4038, 0.92188
0.40402, 0.92206
0.40436, 0.92226
0.40478, 0.9225
0.40556, 0.92272
0.4061, 0.92294
0.40672, 0.92312
0.40712, 0.92338
0.40792, 0.9236
0.40826, 0.92376
0.4087, 0.92394
0.40908, 0.9242
0.40974, 0.92446
0.41032, 0.9247
0.41054, 0.92494
0.4108, 0.9252
0.41172, 0.9255
0.41222, 0.92576
0.41266, 0.92596
0.4131, 0.92616
0.41366, 0.92638
0.4141, 0.92666
0.41476, 0.92684
0.415, 0.9271
0.41568, 0.92738
0.41638, 0.92766
0.4167, 0.92786
0.41752, 0.92804
0.418, 0.92832
0.41836, 0.92852
0.41868, 0.9287
0.41918, 0.92896
0.41952, 0.92916
0.41992, 0.92936
0.42036, 0.92966
0.42074, 0.92986
0.42124, 0.93006
0.42174, 0.93026
0.42234, 0.93052
0.42278, 0.93082
0.42314, 0.93106
0.42348, 0.93134
0.4243, 0.93158
0.42494, 0.93174
0.42546, 0.93192
0.42606, 0.9321
0.42644, 0.9323
0.42704, 0.9325
0.42764, 0.9327
0.42808, 0.93294
0.42892, 0.93316
0.42966, 0.93338
0.42994, 0.9336
0.43036, 0.93382
0.43102, 0.93402
0.43134, 0.93432
0.43164, 0.93462
0.43212, 0.93482
0.4326, 0.935
0.43316, 0.93524
0.43348, 0.93544
0.4338, 0.93562
0.4344, 0.9358
0.43492, 0.93606
0.4354, 0.93636
0.43574, 0.93654
0.4362, 0.93672
0.4366, 0.9369
0.43706, 0.93716
0.43788, 0.93736
0.43884, 0.93758
0.43946, 0.9378
0.44002, 0.93804
0.44068, 0.93826
0.4412, 0.93856
0.4417, 0.93874
0.44238, 0.93892
0.44302, 0.93914
0.44346, 0.93936
0.44388, 0.93968
0.44442, 0.93988
0.44488, 0.9401
0.4457, 0.94034
0.44658, 0.94058
0.44714, 0.94078
0.44762, 0.94104
0.44808, 0.94128
0.4488, 0.94154
0.44968, 0.94178
0.45006, 0.942
0.45052, 0.94218
0.45106, 0.94248
0.45156, 0.9428
0.45176, 0.94308
0.45228, 0.94332
0.45282, 0.94356
0.45352, 0.94374
0.45408, 0.944
0.45478, 0.94416
0.45552, 0.94434
0.45614, 0.94456
0.45682, 0.94472
0.4573, 0.94492
0.45786, 0.94516
0.4583, 0.9454
0.45902, 0.9456
0.45938, 0.94574
0.4603, 0.94594
0.46098, 0.94618
0.46172, 0.94642
0.46216, 0.94666
0.46274, 0.94684
0.4633, 0.94714
0.46382, 0.9474
0.46432, 0.94756
0.46516, 0.9478
0.46568, 0.9481
0.4661, 0.9483
0.4668, 0.94852
0.46726, 0.94868
0.46774, 0.94892
0.46856, 0.94912
0.46908, 0.9493
0.46944, 0.94954
0.4698, 0.94978
0.47032, 0.95002
0.47078, 0.95018
0.47122, 0.95044
0.4718, 0.95068
0.47232, 0.95094
0.47324, 0.95112
0.47392, 0.95132
0.47476, 0.95148
0.47528, 0.95174
0.4759, 0.9519
0.47682, 0.95208
0.47744, 0.95224
0.47792, 0.95248
0.4786, 0.9527
0.47926, 0.95286
0.48006, 0.95304
0.48066, 0.95326
0.48128, 0.9535
0.48222, 0.95374
0.4829, 0.95396
0.48356, 0.95414
0.48406, 0.95442
0.48474, 0.95462
0.48516, 0.9548
0.48568, 0.95504
0.48612, 0.95526
0.48662, 0.95544
0.48708, 0.95562
0.48786, 0.9558
0.48902, 0.95598
0.48946, 0.95616
0.49048, 0.95636
0.49132, 0.95656
0.4916, 0.95676
0.49226, 0.95704
0.49304, 0.9572
0.49376, 0.95738
0.49452, 0.9576
0.49496, 0.9578
0.4956, 0.95798
0.4964, 0.95814
0.49722, 0.95836
0.49814, 0.9586
0.4986, 0.95882
0.49952, 0.959
0.50024, 0.95916
0.50102, 0.95932
0.5014, 0.95956
0.50234, 0.95976
0.503, 0.96
0.50356, 0.9602
0.50446, 0.96038
0.5052, 0.96058
0.50572, 0.96074
0.50618, 0.9609
0.50672, 0.96108
0.50742, 0.96128
0.50834, 0.9615
0.5091, 0.9617
0.5099, 0.96188
0.51044, 0.96204
0.51102, 0.96222
0.51162, 0.9624
0.51236, 0.96256
0.51294, 0.96282
0.5136, 0.96298
0.51446, 0.96314
0.51494, 0.96334
0.5159, 0.96354
0.5163, 0.96376
0.51728, 0.964
0.51796, 0.96426
0.51856, 0.96444
0.51896, 0.96464
0.52, 0.96486
0.52088, 0.96502
0.52194, 0.9652
0.52302, 0.96536
0.52362, 0.9656
0.52444, 0.96578
0.52556, 0.966
0.52622, 0.9663
0.5267, 0.96654
0.52734, 0.9667
0.52802, 0.9669
0.52876, 0.96714
0.52984, 0.9673
0.5303, 0.9675
0.5312, 0.9677
0.53236, 0.96786
0.5331, 0.96802
0.53402, 0.96822
0.53504, 0.9684
0.53634, 0.9686
0.53674, 0.96882
0.53764, 0.969
0.5385, 0.96918
0.53902, 0.96942
0.53974, 0.96962
0.54056, 0.96978
0.54116, 0.96996
0.54268, 0.97014
0.5438, 0.97036
0.54472, 0.97056
0.54608, 0.9708
0.54704, 0.97098
0.54784, 0.97114
0.5484, 0.9713
0.54912, 0.97146
0.54978, 0.97166
0.55068, 0.97184
0.55158, 0.97206
0.5525, 0.97226
0.55326, 0.97244
0.55368, 0.9726
0.5542, 0.97284
0.55474, 0.97304
0.55504, 0.97326
0.55576, 0.97342
0.55686, 0.9736
0.5576, 0.97376
0.55928, 0.97394
0.56046, 0.97414
0.56168, 0.9743
0.56276, 0.97448
0.56372, 0.97466
0.56454, 0.97486
0.56526, 0.97508
0.56642, 0.97524
0.56712, 0.97542
0.56896, 0.97562
0.57008, 0.9758
0.57076, 0.97598
0.5717, 0.97616
0.57206, 0.97646
0.57284, 0.97662
0.57382, 0.97684
0.57482, 0.97704
0.57666, 0.97722
0.5779, 0.9774
0.57906, 0.9776
0.58062, 0.97784
0.58096, 0.978
0.58202, 0.97822
0.58268, 0.97838
0.5839, 0.97854
0.58476, 0.97872
0.58584, 0.97892
0.587, 0.9791
0.58826, 0.97936
0.58908, 0.97954
0.5907, 0.97972
0.59154, 0.97998
0.5925, 0.98018
0.59484, 0.9804
0.59622, 0.98058
0.597, 0.98078
0.59846, 0.98098
0.59884, 0.98116
0.60006, 0.98136
0.60104, 0.98154
0.602, 0.9817
0.60274, 0.98184
0.60424, 0.98202
0.60576, 0.98218
0.60708, 0.98236
0.60824, 0.9826
0.61024, 0.98274
0.61112, 0.98292
0.61222, 0.98312
0.61394, 0.98328
0.61476, 0.98346
0.61608, 0.98368
0.61748, 0.98386
0.61782, 0.98404
0.6194, 0.98424
0.621, 0.98442
0.6233, 0.98458
0.62458, 0.98476
0.6255, 0.98492
0.62674, 0.9851
0.62752, 0.98528
0.62904, 0.98546
0.63104, 0.98564
0.63264, 0.98582
0.63402, 0.986
0.63548, 0.9862
0.6374, 0.98636
0.63874, 0.98652
0.64028, 0.98668
0.64268, 0.98686
0.644, 0.987
0.6456, 0.98722
0.64792, 0.9874
0.64894, 0.98756
0.6504, 0.98778
0.6516, 0.98794
0.65296, 0.9881
0.65546, 0.98828
0.65676, 0.98844
0.65754, 0.9886
0.65882, 0.98876
0.66002, 0.98898
0.66122, 0.98916
0.6624, 0.98934
0.66468, 0.9895
0.6668, 0.98968
0.66974, 0.98986
0.67214, 0.99002
0.67366, 0.9902
0.67516, 0.99038
0.67608, 0.99056
0.67952, 0.99072
0.68136, 0.9909
0.6841, 0.99112
0.68668, 0.99132
0.6886, 0.99148
0.68978, 0.99166
0.692, 0.9918
0.69414, 0.99198
0.69694, 0.99214
0.70028, 0.99228
0.7012, 0.99244
0.70306, 0.9926
0.70518, 0.99276
0.70926, 0.99294
0.71156, 0.9931
0.71328, 0.99326
0.71656, 0.99342
0.71932, 0.99358
0.72172, 0.99374
0.7244, 0.99392
0.72922, 0.99408
0.73186, 0.99426
0.73442, 0.9944
0.73634, 0.9946
0.73876, 0.99476
0.7406, 0.99492
0.74464, 0.9951
0.7468, 0.99526
0.74956, 0.99542
0.75264, 0.99558
0.75556, 0.9958
0.75814, 0.99594
0.76052, 0.9961
0.76516, 0.99626
0.76872, 0.99642
0.77108, 0.99656
0.77516, 0.99672
0.77892, 0.99686
0.78234, 0.99702
0.7859, 0.99716
0.7882, 0.99732
0.7923, 0.99748
0.79438, 0.99764
0.79728, 0.9978
0.80334, 0.99794
0.8057, 0.99806
0.8093, 0.99822
0.81508, 0.99838
0.81794, 0.99856
0.82584, 0.9987
0.8325, 0.99886
0.84022, 0.99902
0.84548, 0.9992
0.85306, 0.99934
0.86044, 0.99948
0.86758, 0.99962
0.8839, 0.99978
0.897, 0.9999
0.9388, 1.0
1.0,1.0


==> csv/Siamese_ResNet50_Set_200k_LR_-4.csv <==
X,Y
0.0,0.0
0.0002, 0.0028
0.00036, 0.00666
0.00052, 0.009
0.00066, 0.01186
0.00086, 0.0142
0.001, 0.01946
0.00116, 0.02218
0.0013, 0.0242
0.00144, 0.0266
0.0016, 0.02818
0.00178, 0.03066
0.00192, 0.03362
0.00206, 0.03534
0.0022, 0.03694
0.00234, 0.0398
0.0025, 0.04172
0.00268, 0.04288
0.00282, 0.0458
0.003, 0.04762
0.0032, 0.0508
0.00334, 0.05318
0.00352, 0.05494
0.0037, 0.05682
0.00384, 0.05962
0.00406, 0.0622
0.00426, 0.0642
0.0044, 0.06542
0.00456, 0.06794
0.0047, 0.06936
0.00486, 0.07224
0.00502, 0.07478
0.00522, 0.0768
0.00538, 0.0781
0.00556, 0.07984
0.00572, 0.08202
0.0059, 0.0834
0.00608, 0.0846
0.00624, 0.08566
0.0064, 0.08678
0.00654, 0.08832
0.00674, 0.08984
0.00692, 0.09114
0.00708, 0.09266
0.0073, 0.09372
0.00746, 0.09554
0.00762, 0.09718
0.00778, 0.09864
0.00792, 0.10148
0.0081, 0.10198
0.00826, 0.1032
0.00842, 0.10512
0.00856, 0.10654
0.00876, 0.10964
0.00894, 0.11096
0.0091, 0.11258
0.00928, 0.11468
0.00946, 0.11638
0.00962, 0.1193
0.0098, 0.1206
0.00998, 0.12234
0.01014, 0.12408
0.01036, 0.12534
0.01052, 0.12644
0.0107, 0.12782
0.01086, 0.12858
0.011, 0.13008
0.01118, 0.13236
0.01132, 0.13394
0.01146, 0.13558
0.01162, 0.13694
0.01178, 0.1388
0.01194, 0.14026
0.0121, 0.14252
0.01226, 0.14422
0.01242, 0.14518
0.01256, 0.14728
0.01274, 0.14974
0.0129, 0.1514
0.01314, 0.153
0.01332, 0.15442
0.01348, 0.15576
0.01364, 0.1568
0.0138, 0.15792
0.014, 0.15928
0.01422, 0.16054
0.0144, 0.16236
0.01458, 0.16348
0.01474, 0.16544
0.01492, 0.16644
0.01506, 0.16824
0.01524, 0.17
0.01542, 0.17072
0.01558, 0.1718
0.01576, 0.1732
0.01594, 0.17542
0.0161, 0.17706
0.0163, 0.17824
0.01648, 0.17958
0.01666, 0.1809
0.0169, 0.1826
0.01712, 0.1838
0.0173, 0.18562
0.01748, 0.1868
0.01768, 0.1879
0.01788, 0.1897
0.0181, 0.19082
0.01826, 0.19276
0.01844, 0.19396
0.0186, 0.19628
0.01876, 0.1969
0.01892, 0.1979
0.01908, 0.19962
0.01922, 0.2008
0.01938, 0.20218
0.01954, 0.20368
0.0197, 0.20512
0.0199, 0.2057
0.02006, 0.20678
0.02022, 0.20854
0.0204, 0.21006
0.02054, 0.21162
0.0207, 0.2126
0.0209, 0.2135
0.02106, 0.21518
0.02126, 0.2169
0.02144, 0.21788
0.0216, 0.2193
0.02178, 0.22132
0.02194, 0.2232
0.02208, 0.22448
0.02222, 0.22584
0.02236, 0.22708
0.0225, 0.22814
0.02266, 0.22982
0.0228, 0.23152
0.02296, 0.23268
0.02312, 0.23402
0.0233, 0.23528
0.02346, 0.23656
0.02364, 0.23768
0.0238, 0.23858
0.02394, 0.24008
0.02412, 0.24162
0.0243, 0.24344
0.02452, 0.24476
0.0247, 0.24566
0.02486, 0.24708
0.02502, 0.24832
0.02524, 0.25024
0.0254, 0.2519
0.02556, 0.25302
0.02576, 0.25464
0.02592, 0.25636
0.02608, 0.2572
0.02626, 0.25842
0.02644, 0.26006
0.02666, 0.26122
0.02684, 0.26254
0.02702, 0.26376
0.0272, 0.26456
0.02742, 0.2656
0.0276, 0.26708
0.02776, 0.26794
0.02792, 0.26934
0.0281, 0.2704
0.0283, 0.27186
0.0285, 0.27286
0.02868, 0.27376
0.02886, 0.27428
0.02904, 0.27496
0.0292, 0.27608
0.0294, 0.27692
0.02956, 0.27756
0.02972, 0.27862
0.02988, 0.27948
0.03008, 0.2802
0.03022, 0.28166
0.03042, 0.28318
0.03058, 0.28444
0.03074, 0.28586
0.03094, 0.2864
0.0311, 0.28724
0.03128, 0.2892
0.03144, 0.28996
0.0316, 0.29102
0.03176, 0.29182
0.03194, 0.29286
0.03212, 0.29448
0.0323, 0.29542
0.03248, 0.29652
0.03264, 0.29692
0.03282, 0.29774
0.03296, 0.29864
0.03314, 0.3002
0.0333, 0.30112
0.03344, 0.30212
0.0336, 0.30388
0.03378, 0.30486
0.03394, 0.3059
0.03414, 0.30664
0.0343, 0.30726
0.03448, 0.30834
0.03468, 0.31032
0.03486, 0.31142
0.03506, 0.31288
0.03522, 0.31392
0.0354, 0.31538
0.03556, 0.31638
0.03572, 0.3174
0.03594, 0.31806
0.03612, 0.3196
0.03632, 0.32152
0.03656, 0.3234
0.03678, 0.32502
0.03702, 0.32626
0.0372, 0.32752
0.0374, 0.32896
0.03758, 0.33024
0.03778, 0.3311
0.03802, 0.33228
0.0382, 0.33346
0.0384, 0.33442
0.03856, 0.33498
0.0387, 0.33612
0.03888, 0.33698
0.03904, 0.33816
0.03922, 0.3393
0.0394, 0.3402
0.03956, 0.3407
0.03976, 0.3419
0.03998, 0.343
0.0402, 0.3439
0.04044, 0.34456
0.0406, 0.34584
0.04078, 0.34654
0.041, 0.34736
0.04118, 0.34946
0.04134, 0.35082
0.0415, 0.35234
0.04174, 0.35368
0.04194, 0.35454
0.04208, 0.35564
0.04226, 0.35662
0.04244, 0.3574
0.04268, 0.35884
0.04284, 0.3596
0.043, 0.36086
0.04322, 0.36134
0.0434, 0.36202
0.04362, 0.36418
0.0438, 0.36512
0.04396, 0.36608
0.04414, 0.36678
0.04432, 0.36812
0.04448, 0.36892
0.04466, 0.37054
0.04488, 0.3714
0.04506, 0.37224
0.04524, 0.37318
0.0454, 0.3739
0.04558, 0.3745
0.0458, 0.37528
0.04596, 0.37668
0.04612, 0.37776
0.0463, 0.37912
0.0465, 0.38022
0.04666, 0.3819
0.04688, 0.38274
0.04708, 0.38402
0.0473, 0.3852
0.04748, 0.3866
0.04764, 0.38756
0.04782, 0.38838
0.04808, 0.3895
0.04826, 0.39076
0.04848, 0.39146
0.04866, 0.39252
0.04884, 0.3939
0.04902, 0.3952
0.04918, 0.39632
0.04938, 0.39778
0.0496, 0.39854
0.04978, 0.39928
0.04998, 0.40042
0.05018, 0.4018
0.05038, 0.40272
0.05054, 0.4035
0.0507, 0.40486
0.05092, 0.4055
0.05108, 0.40646
0.05128, 0.40792
0.0516, 0.40882
0.05182, 0.4094
0.052, 0.41066
0.0522, 0.41124
0.05236, 0.4125
0.05258, 0.41318
0.05278, 0.41426
0.05294, 0.41478
0.05314, 0.41584
0.05332, 0.41666
0.05352, 0.41764
0.05368, 0.4184
0.05386, 0.4195
0.05406, 0.42006
0.05424, 0.4212
0.05446, 0.42206
0.0546, 0.42296
0.0548, 0.42424
0.05498, 0.42502
0.05512, 0.42588
0.05534, 0.42678
0.0555, 0.4277
0.05568, 0.42884
0.05586, 0.4297
0.05606, 0.43046
0.05628, 0.4315
0.05646, 0.4319
0.05664, 0.43266
0.05682, 0.43368
0.05704, 0.43432
0.05722, 0.43496
0.05742, 0.4358
0.0576, 0.43752
0.05782, 0.43866
0.05798, 0.43938
0.05818, 0.44024
0.05838, 0.44114
0.05866, 0.44168
0.05886, 0.44286
0.059, 0.44384
0.05922, 0.44464
0.0594, 0.4453
0.0596, 0.4461
0.05992, 0.4472
0.06008, 0.44814
0.06028, 0.44882
0.06048, 0.44994
0.06068, 0.45074
0.06086, 0.45148
0.06106, 0.4519
0.06122, 0.45228
0.0614, 0.45318
0.0616, 0.4539
0.06178, 0.45456
0.06198, 0.45604
0.06216, 0.4567
0.06236, 0.45772
0.06254, 0.45828
0.06276, 0.45912
0.06296, 0.4605
0.0631, 0.4618
0.0633, 0.46334
0.06348, 0.46418
0.06368, 0.46536
0.06386, 0.466
0.064, 0.46694
0.06418, 0.46804
0.06434, 0.46926
0.06452, 0.47034
0.06474, 0.471
0.0649, 0.47192
0.06508, 0.47288
0.06528, 0.47382
0.06544, 0.47498
0.06558, 0.47618
0.06574, 0.4768
0.06594, 0.47738
0.06614, 0.47768
0.0664, 0.47898
0.0666, 0.47966
0.06674, 0.4803
0.06692, 0.48196
0.06712, 0.48276
0.06732, 0.4841
0.06752, 0.48468
0.06774, 0.4852
0.06794, 0.48638
0.0681, 0.48726
0.06832, 0.48782
0.06852, 0.4887
0.06868, 0.48914
0.06888, 0.49058
0.06906, 0.49164
0.06926, 0.49232
0.06942, 0.49344
0.0696, 0.49406
0.06978, 0.49448
0.07002, 0.49534
0.07026, 0.496
0.07042, 0.49628
0.07064, 0.49728
0.07082, 0.49842
0.07106, 0.4994
0.07126, 0.49984
0.07148, 0.50078
0.07166, 0.50148
0.0719, 0.50252
0.07208, 0.50342
0.07228, 0.50424
0.07246, 0.5053
0.07264, 0.50604
0.07284, 0.5071
0.07302, 0.5084
0.07318, 0.50898
0.07346, 0.5102
0.07366, 0.51118
0.07384, 0.51208
0.07408, 0.51298
0.07424, 0.51438
0.07442, 0.51484
0.07462, 0.516
0.0748, 0.51686
0.075, 0.51768
0.07518, 0.51862
0.07536, 0.51938
0.07552, 0.51988
0.0757, 0.52034
0.07592, 0.52114
0.07616, 0.5219
0.07638, 0.52308
0.0766, 0.52394
0.07678, 0.52482
0.07698, 0.5255
0.07718, 0.52622
0.07736, 0.52678
0.07754, 0.5275
0.07774, 0.5284
0.07802, 0.52912
0.07822, 0.52952
0.0784, 0.53064
0.07858, 0.5316
0.0788, 0.53216
0.07898, 0.533
0.0792, 0.53386
0.07936, 0.53478
0.07956, 0.53598
0.0798, 0.53666
0.08, 0.53734
0.08014, 0.53804
0.08032, 0.53904
0.0805, 0.53948
0.08072, 0.54018
0.08092, 0.54072
0.08112, 0.54148
0.0813, 0.54244
0.08148, 0.54334
0.08172, 0.54414
0.0819, 0.54542
0.08216, 0.5458
0.08238, 0.5466
0.0826, 0.54736
0.08282, 0.54828
0.08298, 0.54898
0.08316, 0.54952
0.08336, 0.55006
0.08356, 0.5506
0.0838, 0.55118
0.084, 0.55172
0.08426, 0.55272
0.08452, 0.55324
0.08476, 0.55414
0.08494, 0.55552
0.0852, 0.5563
0.0854, 0.55674
0.0856, 0.55738
0.08578, 0.55834
0.08604, 0.55884
0.0862, 0.55962
0.0864, 0.56032
0.0866, 0.56132
0.0868, 0.56164
0.08704, 0.56268
0.08726, 0.5632
0.08742, 0.56386
0.0877, 0.56446
0.0879, 0.56542
0.08806, 0.5659
0.08822, 0.56684
0.08842, 0.56774
0.08864, 0.56916
0.08884, 0.56976
0.08906, 0.57034
0.08922, 0.5709
0.08938, 0.57168
0.08954, 0.57238
0.08974, 0.5734
0.08996, 0.57398
0.09018, 0.57468
0.09038, 0.57544
0.09058, 0.5762
0.09078, 0.57714
0.09094, 0.57764
0.09114, 0.57808
0.09132, 0.57864
0.0916, 0.5794
0.09178, 0.58058
0.09194, 0.5811
0.09216, 0.5817
0.09234, 0.5826
0.09256, 0.5837
0.09272, 0.58418
0.09294, 0.58554
0.09314, 0.5864
0.09332, 0.58696
0.09356, 0.58762
0.09372, 0.58816
0.094, 0.58854
0.09422, 0.58942
0.09438, 0.58998
0.09458, 0.5906
0.09484, 0.59122
0.09502, 0.59192
0.09518, 0.59264
0.09538, 0.59402
0.09562, 0.59506
0.09584, 0.59572
0.09606, 0.59636
0.09622, 0.5969
0.09644, 0.59738
0.09668, 0.5981
0.09688, 0.59862
0.0971, 0.59932
0.09726, 0.60012
0.09746, 0.60042
0.09766, 0.60098
0.09784, 0.60164
0.09808, 0.6028
0.09828, 0.60328
0.09844, 0.60416
0.09868, 0.6048
0.09892, 0.60546
0.09912, 0.60622
0.09932, 0.60708
0.09948, 0.6078
0.09964, 0.60842
0.09986, 0.60912
0.1001, 0.60986
0.1003, 0.61052
0.1005, 0.61114
0.10072, 0.61188
0.10094, 0.6126
0.10114, 0.61332
0.10132, 0.6143
0.10148, 0.61504
0.10166, 0.61592
0.10184, 0.61724
0.10206, 0.61764
0.10232, 0.61798
0.10258, 0.61852
0.10278, 0.61948
0.10294, 0.61984
0.10312, 0.62078
0.1033, 0.6214
0.10352, 0.62184
0.10372, 0.6222
0.104, 0.62268
0.10424, 0.62312
0.1044, 0.62356
0.10466, 0.62442
0.10486, 0.625
0.10516, 0.62574
0.10532, 0.62612
0.1055, 0.62684
0.10566, 0.62754
0.10588, 0.62852
0.10624, 0.6292
0.10646, 0.62982
0.10666, 0.63052
0.10682, 0.63132
0.10702, 0.63236
0.10722, 0.63282
0.10742, 0.63348
0.10774, 0.63416
0.10796, 0.63472
0.10818, 0.63556
0.10838, 0.6362
0.10862, 0.63668
0.10878, 0.63696
0.10898, 0.63742
0.10916, 0.63782
0.10932, 0.63824
0.10948, 0.63884
0.10964, 0.63924
0.10988, 0.63984
0.11022, 0.64046
0.11042, 0.64106
0.11066, 0.64182
0.11084, 0.64212
0.11102, 0.64286
0.11124, 0.64356
0.11144, 0.64434
0.11166, 0.64506
0.11184, 0.64606
0.11204, 0.64684
0.1122, 0.64784
0.11244, 0.64822
0.11272, 0.64858
0.11292, 0.64906
0.11312, 0.6497
0.11334, 0.6501
0.1136, 0.65088
0.11376, 0.65142
0.114, 0.6519
0.11422, 0.65236
0.11448, 0.653
0.11466, 0.6536
0.11482, 0.65434
0.115, 0.6548
0.11526, 0.65526
0.11554, 0.65582
0.11578, 0.65666
0.11594, 0.65734
0.1162, 0.65788
0.11636, 0.65828
0.11654, 0.65868
0.11674, 0.6591
0.11692, 0.65964
0.1172, 0.6601
0.11742, 0.66078
0.11764, 0.6614
0.11782, 0.66206
0.118, 0.66254
0.1182, 0.6633
0.11836, 0.6637
0.11856, 0.66424
0.11874, 0.66476
0.11898, 0.66544
0.11918, 0.66584
0.11936, 0.6662
0.11958, 0.6672
0.1198, 0.6676
0.12012, 0.66804
0.12038, 0.6692
0.1206, 0.66996
0.12082, 0.67038
0.12108, 0.67068
0.12126, 0.67138
0.12144, 0.67214
0.1216, 0.67274
0.12182, 0.67316
0.12208, 0.67368
0.1223, 0.67438
0.12254, 0.67548
0.12276, 0.67604
0.12294, 0.67652
0.12316, 0.67712
0.12334, 0.678
0.12356, 0.6785
0.1239, 0.67916
0.12422, 0.68008
0.12448, 0.68094
0.1247, 0.68136
0.12492, 0.68202
0.1251, 0.6824
0.12528, 0.68276
0.12552, 0.68356
0.1257, 0.68402
0.12598, 0.68466
0.12618, 0.68504
0.12638, 0.68558
0.12662, 0.68634
0.1268, 0.68674
0.12704, 0.68718
0.12724, 0.68782
0.12742, 0.6882
0.12764, 0.68912
0.1279, 0.68964
0.12818, 0.69036
0.1284, 0.69078
0.12864, 0.6913
0.12888, 0.69196
0.12912, 0.6924
0.1293, 0.6929
0.12956, 0.69338
0.12976, 0.69404
0.13002, 0.69468
0.13018, 0.69568
0.13042, 0.69616
0.13066, 0.69682
0.13084, 0.69748
0.13108, 0.69814
0.13128, 0.69884
0.13146, 0.69972
0.13172, 0.7001
0.13192, 0.70082
0.13214, 0.70118
0.13236, 0.70174
0.13254, 0.70226
0.1328, 0.70278
0.13296, 0.70336
0.13318, 0.70406
0.13336, 0.70458
0.13358, 0.70504
0.1339, 0.70604
0.13418, 0.70636
0.1344, 0.7069
0.1346, 0.7073
0.1348, 0.70778
0.13504, 0.70824
0.13532, 0.70884
0.13556, 0.70926
0.13576, 0.70972
0.13598, 0.7102
0.13628, 0.71102
0.13648, 0.71166
0.1367, 0.7121
0.13702, 0.71262
0.1374, 0.71332
0.13758, 0.71388
0.13784, 0.71438
0.13804, 0.71474
0.13824, 0.71522
0.13852, 0.71584
0.13868, 0.71632
0.13898, 0.71682
0.13938, 0.71712
0.13968, 0.7174
0.13992, 0.71786
0.1401, 0.71846
0.14034, 0.71904
0.14054, 0.71946
0.1408, 0.72016
0.14108, 0.72058
0.14134, 0.72136
0.14158, 0.72178
0.14184, 0.72204
0.14208, 0.7224
0.14234, 0.72324
0.14258, 0.72372
0.14296, 0.72426
0.1432, 0.72474
0.14348, 0.72564
0.14374, 0.72624
0.14392, 0.7267
0.14414, 0.7271
0.14442, 0.7275
0.14466, 0.72798
0.14484, 0.72854
0.14504, 0.729
0.14526, 0.72934
0.14548, 0.72972
0.14566, 0.7301
0.14586, 0.73078
0.14606, 0.7311
0.14634, 0.73146
0.14654, 0.7322
0.14676, 0.73282
0.14704, 0.73338
0.14726, 0.73388
0.14754, 0.73412
0.14782, 0.73462
0.14804, 0.73492
0.14826, 0.7353
0.14848, 0.73574
0.14866, 0.73606
0.14902, 0.73644
0.14938, 0.73704
0.14964, 0.73752
0.14986, 0.73796
0.15006, 0.73846
0.1504, 0.73898
0.15056, 0.7393
0.15082, 0.73988
0.15106, 0.74038
0.15134, 0.7408
0.15154, 0.74112
0.15178, 0.7416
0.152, 0.74222
0.15222, 0.74252
0.15252, 0.74306
0.15282, 0.7436
0.15304, 0.74396
0.15332, 0.74442
0.1536, 0.74484
0.15388, 0.74508
0.15412, 0.74562
0.15446, 0.74602
0.15476, 0.74672
0.15496, 0.7471
0.15518, 0.7476
0.1554, 0.74806
0.15562, 0.7485
0.15584, 0.7489
0.15606, 0.74926
0.15626, 0.74976
0.15652, 0.7502
0.15678, 0.75066
0.15708, 0.75112
0.1574, 0.75156
0.15758, 0.75198
0.15776, 0.75232
0.15806, 0.75274
0.15832, 0.75312
0.1587, 0.75346
0.15896, 0.75392
0.15918, 0.75458
0.15946, 0.75504
0.15974, 0.75544
0.16, 0.7559
0.16022, 0.7564
0.1604, 0.75694
0.16058, 0.75728
0.16084, 0.75782
0.16118, 0.7581
0.16146, 0.75852
0.16164, 0.75898
0.1619, 0.75974
0.16214, 0.7603
0.16232, 0.7608
0.16258, 0.76142
0.16282, 0.76168
0.16302, 0.76218
0.16332, 0.76244
0.16356, 0.763
0.16386, 0.76344
0.16412, 0.7641
0.1644, 0.76442
0.16462, 0.76506
0.16486, 0.7655
0.16506, 0.76602
0.16538, 0.7665
0.16568, 0.76684
0.16592, 0.76702
0.16614, 0.76732
0.16636, 0.76782
0.16666, 0.76824
0.167, 0.76854
0.16732, 0.76876
0.16756, 0.76914
0.16786, 0.76952
0.16808, 0.77002
0.16826, 0.77036
0.16846, 0.77088
0.16872, 0.77136
0.16896, 0.77158
0.16926, 0.77192
0.16954, 0.77254
0.16974, 0.77294
0.16994, 0.7736
0.17016, 0.77404
0.17044, 0.77448
0.1707, 0.775
0.17094, 0.77546
0.17128, 0.77598
0.17154, 0.77636
0.17182, 0.77662
0.1721, 0.7772
0.17234, 0.77788
0.1726, 0.77852
0.17284, 0.779
0.17304, 0.7795
0.1733, 0.77984
0.17348, 0.7805
0.17366, 0.78092
0.17382, 0.7813
0.17412, 0.78166
0.17442, 0.78218
0.17468, 0.78276
0.17488, 0.78308
0.17524, 0.78356
0.17548, 0.784
0.17578, 0.78436
0.17596, 0.78482
0.17622, 0.78532
0.17646, 0.78568
0.17666, 0.78598
0.17686, 0.78636
0.17712, 0.78704
0.1774, 0.78762
0.17772, 0.78802
0.17798, 0.78838
0.17824, 0.78892
0.17854, 0.78924
0.17878, 0.78974
0.17902, 0.79024
0.1793, 0.79062
0.17956, 0.79112
0.17982, 0.79148
0.18006, 0.79186
0.18032, 0.79234
0.18062, 0.7927
0.18086, 0.79308
0.18126, 0.7935
0.18174, 0.79398
0.18202, 0.7944
0.18228, 0.79482
0.18258, 0.79522
0.18286, 0.79592
0.18318, 0.7963
0.1835, 0.79666
0.1837, 0.79706
0.18402, 0.79744
0.18428, 0.79784
0.18454, 0.7982
0.18482, 0.79852
0.1851, 0.799
0.1854, 0.79922
0.18568, 0.7997
0.18586, 0.80024
0.18608, 0.80072
0.18628, 0.80104
0.18654, 0.80148
0.18674, 0.8018
0.1871, 0.8022
0.18736, 0.80264
0.18764, 0.80294
0.18794, 0.80324
0.18826, 0.8036
0.18848, 0.80392
0.18884, 0.8043
0.18908, 0.80456
0.1893, 0.8049
0.18946, 0.80536
0.1897, 0.80572
0.19014, 0.8062
0.19036, 0.80664
0.19062, 0.80698
0.19094, 0.80728
0.19118, 0.80766
0.19142, 0.80802
0.1917, 0.80848
0.19198, 0.80874
0.19228, 0.80894
0.19254, 0.80936
0.19286, 0.80956
0.19304, 0.80994
0.19332, 0.81028
0.19356, 0.8107
0.1938, 0.81104
0.19408, 0.81146
0.19432, 0.81192
0.19452, 0.8125
0.19474, 0.81282
0.19518, 0.8133
0.1955, 0.814
0.19574, 0.81428
0.19614, 0.81468
0.19638, 0.8149
0.19662, 0.81536
0.19692, 0.81572
0.19716, 0.816
0.19734, 0.81644
0.19774, 0.81684
0.19806, 0.81726
0.1983, 0.81746
0.19862, 0.81786
0.19886, 0.8185
0.19916, 0.81878
0.19942, 0.8193
0.1997, 0.81956
0.2, 0.81996
0.20024, 0.82044
0.20054, 0.82072
0.20086, 0.82098
0.20124, 0.82138
0.20146, 0.82196
0.20186, 0.82224
0.20212, 0.82254
0.20256, 0.82282
0.20282, 0.82312
0.20314, 0.82338
0.20338, 0.82372
0.20358, 0.824
0.20386, 0.82438
0.20414, 0.82474
0.20436, 0.82506
0.20474, 0.82548
0.205, 0.82586
0.20558, 0.82616
0.20578, 0.8266
0.20604, 0.82706
0.20632, 0.82744
0.20654, 0.8277
0.2069, 0.82816
0.20716, 0.82876
0.20746, 0.82916
0.20772, 0.82952
0.20802, 0.82994
0.20828, 0.83034
0.20856, 0.83056
0.2088, 0.83088
0.20906, 0.83136
0.2093, 0.83172
0.20956, 0.8322
0.20978, 0.83254
0.2101, 0.8331
0.21032, 0.83336
0.21056, 0.8337
0.21082, 0.83404
0.2112, 0.8343
0.21156, 0.83482
0.21182, 0.83522
0.21204, 0.83548
0.21232, 0.83576
0.21264, 0.83622
0.21286, 0.83666
0.21314, 0.8369
0.21342, 0.83744
0.21376, 0.83778
0.21406, 0.83818
0.2143, 0.83856
0.21464, 0.83892
0.21484, 0.83926
0.21506, 0.8396
0.21536, 0.83996
0.21574, 0.84034
0.21598, 0.84068
0.21626, 0.84096
0.21658, 0.84128
0.21682, 0.84152
0.21708, 0.8419
0.21728, 0.8422
0.21764, 0.84268
0.21792, 0.84306
0.21824, 0.84348
0.2185, 0.84378
0.21874, 0.84418
0.21908, 0.84446
0.21938, 0.84476
0.21966, 0.84528
0.21996, 0.84558
0.22026, 0.8459
0.2205, 0.84624
0.2208, 0.8467
0.22104, 0.84704
0.22126, 0.84756
0.22148, 0.848
0.2218, 0.84822
0.22206, 0.84848
0.2223, 0.84886
0.22258, 0.84914
0.22294, 0.84936
0.22328, 0.84966
0.2236, 0.85004
0.22382, 0.85032
0.22416, 0.85056
0.2244, 0.85094
0.22466, 0.85122
0.22486, 0.85154
0.22512, 0.85194
0.22542, 0.85228
0.22578, 0.85262
0.226, 0.85294
0.22632, 0.85336
0.22668, 0.85364
0.2269, 0.854
0.22718, 0.8543
0.2275, 0.8547
0.2278, 0.85508
0.2282, 0.85536
0.22844, 0.85568
0.22868, 0.85592
0.22896, 0.8564
0.22948, 0.8568
0.22986, 0.8571
0.23024, 0.85738
0.23052, 0.85772
0.23082, 0.85802
0.2311, 0.85838
0.2313, 0.85864
0.23156, 0.85906
0.23188, 0.85934
0.23226, 0.85984
0.23254, 0.8602
0.23304, 0.8606
0.23342, 0.86108
0.23382, 0.86156
0.23422, 0.86186
0.23444, 0.86208
0.23492, 0.86238
0.23518, 0.86272
0.23548, 0.86302
0.2359, 0.86348
0.23608, 0.86366
0.23644, 0.86398
0.23664, 0.86424
0.23698, 0.86452
0.23724, 0.86506
0.23752, 0.86536
0.23776, 0.86576
0.23806, 0.866
0.23836, 0.86626
0.23888, 0.86658
0.23928, 0.86712
0.23962, 0.86732
0.24006, 0.86768
0.24038, 0.8679
0.2407, 0.86818
0.24096, 0.86848
0.24128, 0.86874
0.24164, 0.8691
0.2419, 0.8695
0.24224, 0.86988
0.2427, 0.87008
0.2429, 0.87042
0.2432, 0.87076
0.24348, 0.87106
0.24394, 0.87142
0.24438, 0.87182
0.24462, 0.87206
0.24488, 0.87242
0.24514, 0.87266
0.24538, 0.87314
0.24584, 0.87344
0.24616, 0.87374
0.2464, 0.874
0.2467, 0.87424
0.24698, 0.87452
0.24736, 0.87488
0.24758, 0.87512
0.24786, 0.87544
0.2481, 0.87572
0.24836, 0.87594
0.24878, 0.8763
0.24916, 0.87648
0.24952, 0.87666
0.24988, 0.87694
0.25012, 0.87732
0.25036, 0.8776
0.2506, 0.8779
0.251, 0.87814
0.25132, 0.8784
0.25158, 0.87872
0.25192, 0.879
0.25228, 0.87932
0.25264, 0.87958
0.25296, 0.8798
0.25348, 0.88006
0.25382, 0.88038
0.25402, 0.8807
0.25434, 0.88096
0.25478, 0.8813
0.25524, 0.88152
0.25552, 0.88182
0.25572, 0.88218
0.25594, 0.88248
0.25634, 0.88272
0.25668, 0.88306
0.25706, 0.88332
0.2574, 0.8837
0.25766, 0.884
0.25812, 0.88424
0.2584, 0.88474
0.2587, 0.8851
0.25896, 0.88554
0.25936, 0.88578
0.25974, 0.88606
0.26008, 0.88634
0.26064, 0.88678
0.26084, 0.887
0.26114, 0.88738
0.26148, 0.88774
0.26188, 0.88798
0.26212, 0.88826
0.26236, 0.88844
0.26272, 0.88872
0.26314, 0.88912
0.26348, 0.88954
0.26372, 0.8898
0.26408, 0.89008
0.2644, 0.89048
0.26472, 0.89072
0.26516, 0.89102
0.26542, 0.8913
0.26594, 0.8916
0.26632, 0.89198
0.26658, 0.89226
0.2669, 0.89252
0.26726, 0.89284
0.26754, 0.8931
0.268, 0.89334
0.26832, 0.89372
0.2686, 0.89394
0.269, 0.89416
0.26944, 0.8944
0.26996, 0.89462
0.27032, 0.8949
0.2707, 0.89516
0.27108, 0.89546
0.2716, 0.89568
0.27204, 0.8959
0.27252, 0.8961
0.27294, 0.89642
0.27328, 0.89662
0.2737, 0.8971
0.27392, 0.89746
0.27428, 0.89776
0.27462, 0.898
0.27508, 0.89826
0.27538, 0.8985
0.27562, 0.89882
0.27606, 0.899
0.2763, 0.89924
0.27662, 0.8996
0.27692, 0.89996
0.27734, 0.9002
0.27768, 0.90048
0.27786, 0.90076
0.27834, 0.90104
0.27874, 0.90132
0.27902, 0.9016
0.27938, 0.90182
0.27984, 0.90208
0.28018, 0.90228
0.28056, 0.90256
0.28106, 0.90286
0.28126, 0.9032
0.28156, 0.90342
0.28192, 0.90384
0.28214, 0.90414
0.28242, 0.90442
0.28274, 0.90478
0.2832, 0.905
0.28372, 0.9054
0.28404, 0.90558
0.28448, 0.90576
0.28476, 0.90602
0.28524, 0.9063
0.2855, 0.90658
0.28606, 0.90686
0.28646, 0.90718
0.28684, 0.90736
0.28728, 0.90766
0.2876, 0.908
0.288, 0.90828
0.28844, 0.90848
0.28886, 0.90868
0.28914, 0.9089
0.28938, 0.9092
0.2897, 0.90938
0.29, 0.90968
0.2905, 0.9099
0.29104, 0.91018
0.29136, 0.91048
0.29168, 0.91076
0.29198, 0.91106
0.29234, 0.9113
0.29272, 0.91164
0.29306, 0.91196
0.29344, 0.91222
0.29376, 0.91246
0.29412, 0.91282
0.29454, 0.91306
0.29478, 0.91332
0.2952, 0.91352
0.29554, 0.91382
0.29594, 0.91416
0.29624, 0.91436
0.29676, 0.91462
0.29726, 0.91508
0.29774, 0.91528
0.29814, 0.91556
0.29852, 0.91584
0.29886, 0.9161
0.29924, 0.91628
0.29948, 0.91658
0.29978, 0.9168
0.30008, 0.91702
0.30046, 0.9173
0.3007, 0.91756
0.3012, 0.91778
0.30156, 0.91802
0.30184, 0.9183
0.30216, 0.91868
0.30258, 0.91902
0.30284, 0.91932
0.30336, 0.91968
0.3039, 0.9199
0.30414, 0.92014
0.30468, 0.92046
0.30512, 0.92064
0.30566, 0.92096
0.30608, 0.92116
0.30646, 0.92134
0.3069, 0.92162
0.30724, 0.9219
0.3077, 0.92212
0.30828, 0.92246
0.30868, 0.92266
0.30906, 0.92288
0.3094, 0.9232
0.30974, 0.92366
0.31018, 0.92388
0.31064, 0.92414
0.31096, 0.92434
0.31148, 0.92462
0.31184, 0.92486
0.31242, 0.92506
0.31284, 0.92532
0.31306, 0.92556
0.31338, 0.92578
0.3138, 0.92608
0.3142, 0.92624
0.31482, 0.92654
0.31514, 0.92688
0.3154, 0.92714
0.31586, 0.9275
0.31612, 0.92772
0.31666, 0.9279
0.317, 0.92818
0.31738, 0.92854
0.31788, 0.92876
0.3183, 0.92906
0.31892, 0.92938
0.31934, 0.9296
0.31994, 0.92988
0.32066, 0.93024
0.32126, 0.93042
0.32174, 0.9307
0.32234, 0.93088
0.32278, 0.93108
0.32344, 0.9313
0.32402, 0.93156
0.32424, 0.93192
0.32476, 0.93216
0.32542, 0.93244
0.3258, 0.93268
0.32622, 0.93284
0.3269, 0.93306
0.32744, 0.9333
0.32774, 0.93354
0.3282, 0.9338
0.32844, 0.93402
0.32886, 0.93426
0.32972, 0.93454
0.33006, 0.93476
0.33064, 0.93496
0.331, 0.93524
0.3313, 0.93552
0.3318, 0.93574
0.33214, 0.93594
0.33262, 0.93622
0.33312, 0.93646
0.33346, 0.9367
0.33386, 0.9369
0.33438, 0.9371
0.33486, 0.93738
0.33524, 0.93766
0.33568, 0.93788
0.336, 0.93814
0.33634, 0.93838
0.33694, 0.93872
0.3375, 0.93902
0.33822, 0.9393
0.3385, 0.93954
0.33874, 0.93972
0.33904, 0.93998
0.33978, 0.94018
0.34012, 0.94038
0.34076, 0.94064
0.34122, 0.94082
0.34156, 0.94106
0.34198, 0.94124
0.34232, 0.9415
0.34254, 0.94174
0.34288, 0.942
0.34322, 0.94228
0.34354, 0.94256
0.34394, 0.94274
0.34442, 0.94292
0.34472, 0.94318
0.3452, 0.9434
0.34556, 0.94364
0.34624, 0.94392
0.34674, 0.94412
0.34744, 0.94434
0.34834, 0.94454
0.34892, 0.94476
0.3496, 0.945
0.3502, 0.94518
0.35058, 0.9454
0.3514, 0.9456
0.35182, 0.94582
0.35242, 0.9461
0.35286, 0.94632
0.3534, 0.94658
0.35394, 0.94686
0.35472, 0.94702
0.3554, 0.94724
0.35586, 0.94744
0.35618, 0.9477
0.35666, 0.94798
0.35704, 0.94818
0.35734, 0.9484
0.35778, 0.94864
0.35826, 0.94888
0.3588, 0.9491
0.35922, 0.9493
0.35964, 0.94958
0.36022, 0.94982
0.36062, 0.95012
0.36114, 0.95034
0.36146, 0.95056
0.36182, 0.95076
0.36224, 0.951
0.3629, 0.95124
0.3633, 0.9514
0.3638, 0.9516
0.36434, 0.9518
0.36486, 0.95198
0.36538, 0.95222
0.3659, 0.95264
0.36642, 0.95284
0.36708, 0.95304
0.36754, 0.95334
0.36808, 0.9535
0.3686, 0.9537
0.3692, 0.95386
0.36958, 0.95408
0.37008, 0.9543
0.3708, 0.95458
0.37128, 0.9548
0.37194, 0.95512
0.37246, 0.9553
0.37308, 0.9555
0.37344, 0.95568
0.3738, 0.95594
0.3742, 0.95616
0.37458, 0.95634
0.37522, 0.95664
0.37548, 0.95696
0.37616, 0.9572
0.37682, 0.9574
0.37726, 0.95762
0.37814, 0.95784
0.37874, 0.9581
0.37976, 0.95832
0.38018, 0.95856
0.38064, 0.95874
0.38132, 0.95898
0.38222, 0.95914
0.38266, 0.95942
0.38338, 0.95962
0.3843, 0.95988
0.3848, 0.96014
0.38576, 0.9603
0.3861, 0.96052
0.3867, 0.96072
0.3871, 0.96092
0.3878, 0.96122
0.38828, 0.96144
0.38874, 0.96166
0.38956, 0.96182
0.39016, 0.96202
0.39072, 0.96222
0.39188, 0.96242
0.3923, 0.96268
0.39324, 0.96288
0.39402, 0.9631
0.39482, 0.96334
0.39512, 0.9635
0.39574, 0.9637
0.39682, 0.96386
0.39744, 0.96408
0.3979, 0.96424
0.3984, 0.96442
0.39906, 0.96458
0.3998, 0.96478
0.40028, 0.96502
0.40116, 0.96524
0.40156, 0.96548
0.40218, 0.96568
0.40298, 0.96594
0.40352, 0.96612
0.40408, 0.96638
0.4047, 0.96654
0.40524, 0.96682
0.40572, 0.96702
0.40664, 0.96722
0.40738, 0.9674
0.40794, 0.9676
0.40826, 0.96782
0.40866, 0.96812
0.40912, 0.96832
0.4098, 0.96852
0.41056, 0.96876
0.41126, 0.96902
0.4118, 0.9692
0.41318, 0.9694
0.41414, 0.96962
0.4147, 0.96982
0.41572, 0.97002
0.41638, 0.97024
0.4169, 0.97046
0.41748, 0.97064
0.4184, 0.97084
0.4188, 0.97106
0.4196, 0.97132
0.42026, 0.97154
0.42128, 0.97172
0.422, 0.9719
0.4237, 0.97212
0.42458, 0.9723
0.42528, 0.9725
0.42638, 0.97272
0.42722, 0.9729
0.42792, 0.97306
0.42852, 0.97324
0.42892, 0.9734
0.42994, 0.97366
0.43078, 0.97388
0.43156, 0.9741
0.43222, 0.9743
0.43282, 0.9745
0.43362, 0.97468
0.43432, 0.9749
0.43502, 0.9751
0.43542, 0.97528
0.43646, 0.97548
0.43738, 0.9757
0.4381, 0.97586
0.439, 0.97602
0.44048, 0.97626
0.44112, 0.97642
0.4421, 0.97658
0.44284, 0.9768
0.44354, 0.97698
0.44442, 0.97718
0.44538, 0.97736
0.44584, 0.97752
0.44696, 0.97774
0.4478, 0.9779
0.4487, 0.97808
0.44934, 0.97832
0.45116, 0.9785
0.45266, 0.97874
0.45372, 0.97896
0.45448, 0.97912
0.45618, 0.9793
0.45698, 0.9795
0.45766, 0.97968
0.45864, 0.97994
0.4601, 0.98012
0.46136, 0.98028
0.46224, 0.98046
0.46266, 0.98066
0.46346, 0.98082
0.46444, 0.98098
0.46536, 0.98118
0.46662, 0.98136
0.46762, 0.9816
0.4689, 0.98182
0.46978, 0.98198
0.47112, 0.98214
0.472, 0.98234
0.47344, 0.9825
0.47458, 0.98272
0.47542, 0.9829
0.47582, 0.98308
0.477, 0.98324
0.4778, 0.9834
0.47894, 0.9836
0.48074, 0.98376
0.48184, 0.98392
0.4832, 0.98406
0.48466, 0.98424
0.48588, 0.9844
0.48704, 0.98454
0.48872, 0.98472
0.49016, 0.98492
0.49098, 0.9851
0.49266, 0.98528
0.49406, 0.98544
0.49492, 0.98562
0.4973, 0.98578
0.49962, 0.98596
0.50078, 0.98614
0.50188, 0.98632
0.50274, 0.98648
0.50408, 0.98664
0.50568, 0.98684
0.50738, 0.98702
0.50854, 0.9872
0.50938, 0.98742
0.51066, 0.98758
0.512, 0.98778
0.51326, 0.98796
0.51492, 0.98812
0.51638, 0.9883
0.51724, 0.98846
0.51894, 0.98862
0.51984, 0.9888
0.52238, 0.98898
0.52388, 0.98916
0.52536, 0.98934
0.52632, 0.98952
0.5286, 0.98968
0.53032, 0.98986
0.5331, 0.99
0.53466, 0.99016
0.53734, 0.99032
0.53918, 0.9905
0.54102, 0.99066
0.54326, 0.99088
0.54544, 0.99106
0.54742, 0.99122
0.54896, 0.9914
0.55046, 0.99158
0.5521, 0.9918
0.55454, 0.99196
0.55572, 0.99212
0.55802, 0.9923
0.5592, 0.99246
0.56106, 0.99262
0.5626, 0.9928
0.56458, 0.993
0.56768, 0.99316
0.56946, 0.9933
0.57308, 0.99346
0.57596, 0.99364
0.57962, 0.99382
0.5817, 0.99396
0.58504, 0.99418
0.58738, 0.99434
0.5922, 0.9945
0.59542, 0.99466
0.59986, 0.99482
0.602, 0.995
0.60414, 0.99516
0.60726, 0.99532
0.61028, 0.99548
0.61458, 0.99564
0.61984, 0.9958
0.62342, 0.99596
0.63396, 0.9961
0.636, 0.99628
0.63896, 0.99646
0.6415, 0.99664
0.64438, 0.9968
0.65014, 0.99696
0.6547, 0.99714
0.66038, 0.9973
0.66348, 0.99746
0.6699, 0.99762
0.67608, 0.99778
0.6801, 0.99792
0.68526, 0.99808
0.69124, 0.99822
0.69872, 0.99838
0.70732, 0.99852
0.71692, 0.99868
0.72192, 0.99884
0.72422, 0.99898
0.74302, 0.99912
0.75432, 0.99924
0.76536, 0.9994
0.7759, 0.99954
0.78988, 0.9997
0.80752, 0.99982
0.85114, 0.99994
0.92308, 1.0
1.0,1.0


==> csv/Siamese_ResNet50_Set_400k_LR_-4.csv <==
X,Y
0.0,0.0
6e-05, 0.00732
0.00016, 0.01144
0.00022, 0.01586
0.00032, 0.01884
0.0004, 0.02848
0.00044, 0.03064
0.00048, 0.0346
0.00056, 0.04372
0.00064, 0.04628
0.00074, 0.05142
0.00078, 0.05876
0.00088, 0.06242
0.00094, 0.06524
0.00098, 0.07004
0.00104, 0.07682
0.00118, 0.08096
0.00126, 0.08498
0.00132, 0.08842
0.00144, 0.0925
0.00156, 0.09684
0.00162, 0.10202
0.00176, 0.10462
0.00194, 0.11002
0.00202, 0.11268
0.00214, 0.11614
0.0022, 0.11948
0.00226, 0.12582
0.00234, 0.13028
0.00248, 0.13282
0.00256, 0.13838
0.00266, 0.14388
0.00278, 0.14654
0.0029, 0.14884
0.00298, 0.15676
0.0031, 0.15922
0.00322, 0.16292
0.00336, 0.16442
0.00348, 0.16732
0.00362, 0.1726
0.0037, 0.17618
0.00378, 0.1783
0.00392, 0.18364
0.00406, 0.18648
0.00416, 0.1922
0.00428, 0.19404
0.00442, 0.19736
0.0045, 0.20106
0.00466, 0.20476
0.00478, 0.208
0.00494, 0.21126
0.00508, 0.21602
0.00516, 0.2192
0.00528, 0.22262
0.00542, 0.22528
0.00558, 0.22918
0.0057, 0.23446
0.00582, 0.237
0.00598, 0.24052
0.00612, 0.2426
0.00624, 0.24624
0.0064, 0.24858
0.00654, 0.2514
0.00672, 0.2544
0.0069, 0.25664
0.00704, 0.25992
0.00716, 0.26332
0.0073, 0.26736
0.00738, 0.26918
0.00752, 0.2709
0.00764, 0.27384
0.00776, 0.27642
0.00792, 0.27808
0.00804, 0.2818
0.00818, 0.28466
0.0083, 0.2885
0.00844, 0.29194
0.00858, 0.29532
0.00874, 0.29958
0.0089, 0.30268
0.00904, 0.30514
0.00916, 0.30786
0.0093, 0.30988
0.00946, 0.31328
0.00954, 0.31598
0.0097, 0.31814
0.00984, 0.3208
0.00998, 0.32416
0.01012, 0.32648
0.01028, 0.33018
0.01044, 0.33388
0.01058, 0.33666
0.01072, 0.34188
0.01084, 0.34458
0.01098, 0.3474
0.01116, 0.35056
0.01132, 0.35322
0.01144, 0.35594
0.0116, 0.35828
0.01172, 0.36202
0.01188, 0.36486
0.01204, 0.36742
0.0122, 0.3692
0.01234, 0.37138
0.01246, 0.3748
0.01262, 0.37742
0.01276, 0.37946
0.01292, 0.38218
0.01306, 0.3845
0.01322, 0.38694
0.01336, 0.38998
0.0135, 0.39292
0.01364, 0.39556
0.0138, 0.39888
0.0139, 0.40116
0.01408, 0.40496
0.01424, 0.40642
0.0144, 0.40872
0.01458, 0.41164
0.01474, 0.41278
0.0149, 0.4145
0.01504, 0.41752
0.01522, 0.41996
0.01542, 0.42374
0.01554, 0.42728
0.01572, 0.43034
0.01586, 0.43208
0.016, 0.43472
0.01616, 0.43644
0.0163, 0.43814
0.01644, 0.44052
0.0166, 0.4431
0.01678, 0.4462
0.01694, 0.4484
0.0171, 0.4501
0.01724, 0.45252
0.0174, 0.45372
0.01758, 0.45556
0.01774, 0.45818
0.01792, 0.45948
0.01812, 0.46146
0.0183, 0.465
0.01844, 0.46818
0.01864, 0.47188
0.0188, 0.47428
0.01896, 0.47592
0.0191, 0.47738
0.01922, 0.4788
0.01938, 0.48038
0.01956, 0.48154
0.01974, 0.48308
0.01994, 0.48638
0.0201, 0.48884
0.02024, 0.49028
0.02038, 0.4933
0.02052, 0.49454
0.02066, 0.4974
0.0208, 0.5004
0.02098, 0.50312
0.02114, 0.50464
0.0213, 0.5056
0.02146, 0.5074
0.02162, 0.5093
0.02178, 0.51062
0.02192, 0.51156
0.02212, 0.5131
0.02224, 0.51504
0.0224, 0.51712
0.02254, 0.51902
0.0227, 0.52134
0.02288, 0.52246
0.02306, 0.52458
0.02326, 0.5262
0.02346, 0.5278
0.02364, 0.52912
0.0238, 0.53068
0.02396, 0.5333
0.02412, 0.53518
0.02428, 0.53684
0.02448, 0.539
0.0247, 0.54152
0.02486, 0.54328
0.02502, 0.54476
0.0252, 0.5461
0.02538, 0.5485
0.02554, 0.5505
0.02568, 0.55206
0.02584, 0.55438
0.026, 0.55564
0.02618, 0.55766
0.02634, 0.55906
0.02654, 0.56188
0.0267, 0.5636
0.02686, 0.56522
0.02706, 0.56656
0.02722, 0.56874
0.02738, 0.57044
0.02754, 0.57324
0.02776, 0.5739
0.028, 0.57646
0.02816, 0.57816
0.02834, 0.57926
0.0285, 0.57984
0.02866, 0.58074
0.0288, 0.58202
0.02896, 0.58312
0.02914, 0.5843
0.02934, 0.58602
0.0295, 0.58708
0.02966, 0.58832
0.02982, 0.58974
0.02998, 0.59164
0.03018, 0.59354
0.03036, 0.59518
0.03054, 0.59664
0.03068, 0.59872
0.03082, 0.60118
0.031, 0.60364
0.03118, 0.60532
0.03136, 0.6083
0.03156, 0.61006
0.0317, 0.61276
0.03186, 0.61376
0.03206, 0.61604
0.03222, 0.61728
0.03238, 0.62006
0.03256, 0.62136
0.03274, 0.6228
0.033, 0.62452
0.03316, 0.62568
0.03334, 0.6271
0.0335, 0.62862
0.03366, 0.63018
0.03386, 0.6314
0.03402, 0.63238
0.0342, 0.63364
0.03438, 0.63492
0.03454, 0.63608
0.03472, 0.63698
0.0349, 0.63882
0.03506, 0.64018
0.03526, 0.64178
0.03548, 0.6433
0.0356, 0.64502
0.03576, 0.64568
0.03592, 0.64664
0.03608, 0.64778
0.03626, 0.64876
0.03644, 0.64958
0.03664, 0.65084
0.0368, 0.65176
0.03698, 0.65304
0.03718, 0.65386
0.03734, 0.6548
0.0375, 0.65564
0.03768, 0.65672
0.03786, 0.65792
0.03804, 0.65866
0.03822, 0.6603
0.03838, 0.66208
0.03858, 0.6634
0.03874, 0.6643
0.03894, 0.66512
0.0391, 0.66618
0.03926, 0.6678
0.03948, 0.66884
0.03964, 0.66998
0.0398, 0.6716
0.03996, 0.67292
0.04014, 0.674
0.04034, 0.67562
0.0405, 0.67664
0.04066, 0.6776
0.04084, 0.67876
0.04102, 0.67974
0.04118, 0.68112
0.0414, 0.68226
0.0416, 0.68392
0.04176, 0.68546
0.04196, 0.6869
0.04212, 0.68812
0.04232, 0.68936
0.04254, 0.69044
0.04274, 0.69112
0.04294, 0.69258
0.04312, 0.6932
0.04328, 0.69482
0.04346, 0.69596
0.04368, 0.69688
0.04386, 0.69792
0.04404, 0.69832
0.0442, 0.69932
0.04436, 0.70036
0.04452, 0.7014
0.04468, 0.70252
0.04484, 0.70358
0.04502, 0.7047
0.0452, 0.70518
0.04538, 0.70628
0.04554, 0.70786
0.0457, 0.70978
0.04588, 0.7107
0.04608, 0.71162
0.04628, 0.71212
0.04646, 0.71302
0.04662, 0.71398
0.04678, 0.715
0.04702, 0.7163
0.04718, 0.71798
0.0474, 0.71928
0.04756, 0.72076
0.04772, 0.72146
0.0479, 0.72254
0.04806, 0.72306
0.04822, 0.72448
0.04842, 0.72524
0.0486, 0.7259
0.04878, 0.727
0.04898, 0.72784
0.04914, 0.72862
0.04932, 0.729
0.04952, 0.73022
0.04968, 0.73112
0.04982, 0.7321
0.05, 0.73258
0.0502, 0.73356
0.05038, 0.73466
0.05056, 0.73584
0.05076, 0.73684
0.05092, 0.73732
0.05112, 0.7385
0.05134, 0.73904
0.05156, 0.73988
0.05172, 0.74116
0.0519, 0.74232
0.05206, 0.74376
0.05224, 0.7447
0.05244, 0.74584
0.05262, 0.74688
0.05282, 0.74786
0.05308, 0.74868
0.0533, 0.75022
0.0535, 0.75088
0.0537, 0.75168
0.05392, 0.75228
0.05414, 0.75326
0.0543, 0.75456
0.05448, 0.75546
0.05472, 0.75648
0.05492, 0.75722
0.05514, 0.75788
0.05532, 0.7593
0.05548, 0.7603
0.05568, 0.76128
0.0559, 0.76206
0.05612, 0.76318
0.05636, 0.76438
0.05654, 0.76534
0.0567, 0.7663
0.05688, 0.7672
0.05708, 0.7678
0.05728, 0.76838
0.05746, 0.76922
0.0577, 0.77028
0.05788, 0.77088
0.05806, 0.77172
0.05828, 0.77246
0.05846, 0.773
0.05862, 0.77338
0.05884, 0.77394
0.05906, 0.77462
0.05922, 0.77548
0.05944, 0.77676
0.0597, 0.77754
0.05986, 0.77868
0.06002, 0.77998
0.06022, 0.7805
0.06042, 0.78118
0.0606, 0.7818
0.06086, 0.78212
0.06104, 0.78314
0.06124, 0.78394
0.06146, 0.78452
0.06162, 0.78564
0.06178, 0.78636
0.06194, 0.78728
0.06224, 0.78778
0.06242, 0.78846
0.0626, 0.78892
0.0628, 0.79018
0.06302, 0.79146
0.06324, 0.79228
0.06354, 0.793
0.06372, 0.79382
0.06398, 0.79446
0.06416, 0.79556
0.06434, 0.7961
0.06454, 0.79744
0.06474, 0.798
0.065, 0.7985
0.06528, 0.79926
0.06546, 0.79994
0.06564, 0.80118
0.06588, 0.80228
0.06608, 0.8027
0.06632, 0.80358
0.06668, 0.80468
0.06688, 0.80526
0.0671, 0.80612
0.06728, 0.80658
0.06746, 0.80704
0.06768, 0.80754
0.06788, 0.80838
0.06812, 0.80936
0.06828, 0.8104
0.06848, 0.8116
0.06864, 0.81208
0.06884, 0.81262
0.06906, 0.81332
0.06924, 0.8141
0.0694, 0.81458
0.06956, 0.81548
0.06972, 0.81634
0.06992, 0.81748
0.07014, 0.81836
0.0703, 0.8191
0.07048, 0.82014
0.07064, 0.82066
0.07082, 0.82152
0.07102, 0.82212
0.07124, 0.82302
0.07144, 0.82362
0.07162, 0.82428
0.07182, 0.8248
0.07202, 0.8253
0.0722, 0.82598
0.07238, 0.82652
0.0726, 0.82702
0.07278, 0.82756
0.073, 0.82856
0.0732, 0.829
0.0734, 0.82986
0.0736, 0.83062
0.07384, 0.83124
0.07402, 0.83192
0.07422, 0.83262
0.07444, 0.83312
0.0747, 0.8339
0.07496, 0.83428
0.07516, 0.8349
0.0754, 0.83546
0.07562, 0.83616
0.0758, 0.83708
0.07608, 0.83766
0.07634, 0.83822
0.07652, 0.8392
0.07668, 0.83964
0.07698, 0.84014
0.07726, 0.8406
0.07754, 0.84102
0.07774, 0.8414
0.07794, 0.84206
0.07814, 0.84276
0.07832, 0.84334
0.07854, 0.84372
0.0788, 0.84408
0.07898, 0.84454
0.07924, 0.84486
0.07944, 0.84542
0.07964, 0.84578
0.0798, 0.84644
0.08002, 0.84712
0.08022, 0.84774
0.0806, 0.8484
0.0808, 0.84902
0.081, 0.85004
0.08116, 0.85042
0.08132, 0.85088
0.08154, 0.85142
0.08172, 0.85188
0.08196, 0.8523
0.08218, 0.85276
0.0824, 0.85328
0.08264, 0.85394
0.08296, 0.8544
0.08312, 0.85488
0.0833, 0.85544
0.08356, 0.8559
0.08378, 0.8565
0.08406, 0.85698
0.08432, 0.85728
0.08448, 0.85806
0.08468, 0.85854
0.08484, 0.85928
0.08502, 0.85974
0.08526, 0.8601
0.08546, 0.86074
0.08568, 0.86138
0.08586, 0.86176
0.08616, 0.86222
0.08634, 0.8627
0.08664, 0.8633
0.08682, 0.86386
0.087, 0.8643
0.08718, 0.86498
0.08738, 0.86558
0.08754, 0.86608
0.0878, 0.86714
0.08806, 0.8674
0.08826, 0.86786
0.08846, 0.86828
0.08862, 0.86884
0.08884, 0.86918
0.0891, 0.86956
0.0893, 0.86998
0.08954, 0.87036
0.0897, 0.87102
0.08998, 0.87164
0.09022, 0.87192
0.09044, 0.87236
0.09066, 0.87288
0.091, 0.87354
0.09128, 0.87422
0.09152, 0.87454
0.09172, 0.87482
0.09198, 0.87538
0.09222, 0.8758
0.0924, 0.87616
0.09264, 0.87662
0.09286, 0.87724
0.09304, 0.87766
0.09338, 0.87808
0.09364, 0.8786
0.09394, 0.87956
0.09422, 0.87996
0.09452, 0.88058
0.0948, 0.88138
0.09504, 0.8817
0.09526, 0.88198
0.09544, 0.88284
0.09562, 0.8832
0.09586, 0.88364
0.09604, 0.88408
0.09628, 0.88454
0.09648, 0.88504
0.0967, 0.88542
0.09692, 0.88574
0.0972, 0.88602
0.09754, 0.8866
0.09774, 0.887
0.09796, 0.8873
0.0982, 0.88758
0.09844, 0.888
0.09876, 0.88852
0.09902, 0.88898
0.09922, 0.88936
0.09944, 0.88982
0.09962, 0.8903
0.0999, 0.89078
0.10014, 0.89112
0.10042, 0.89156
0.1007, 0.89216
0.10092, 0.8925
0.10112, 0.89298
0.10128, 0.8934
0.1015, 0.89378
0.10176, 0.8942
0.10214, 0.89458
0.10246, 0.8948
0.10272, 0.89502
0.10294, 0.89528
0.10322, 0.89558
0.10346, 0.89588
0.1039, 0.89632
0.10412, 0.89676
0.10434, 0.89732
0.10456, 0.89768
0.1048, 0.89796
0.10518, 0.89854
0.10536, 0.89902
0.10568, 0.89936
0.10594, 0.89966
0.10624, 0.90024
0.10648, 0.90076
0.10674, 0.9012
0.10694, 0.90174
0.10716, 0.90224
0.10744, 0.90264
0.1077, 0.90288
0.10792, 0.90312
0.10818, 0.90354
0.10846, 0.90386
0.10872, 0.90434
0.10904, 0.90474
0.1092, 0.90502
0.10944, 0.90542
0.10964, 0.9057
0.10986, 0.90612
0.1101, 0.90654
0.1103, 0.90694
0.11052, 0.90734
0.11084, 0.9077
0.11108, 0.90796
0.11134, 0.90846
0.11164, 0.90882
0.11202, 0.90916
0.11218, 0.90952
0.11262, 0.90988
0.1129, 0.91026
0.1133, 0.91056
0.11356, 0.91082
0.11386, 0.91126
0.1142, 0.91156
0.11446, 0.9119
0.11474, 0.91218
0.115, 0.91244
0.11528, 0.91284
0.11556, 0.9134
0.11584, 0.91362
0.11604, 0.91404
0.11626, 0.91436
0.11644, 0.91482
0.1167, 0.91524
0.11686, 0.91558
0.11718, 0.9159
0.11736, 0.9163
0.11764, 0.91656
0.11794, 0.91688
0.11824, 0.9176
0.1188, 0.9179
0.11902, 0.91824
0.11932, 0.91868
0.1198, 0.91906
0.12022, 0.91938
0.12048, 0.91962
0.12076, 0.91994
0.12104, 0.92018
0.12128, 0.92044
0.12164, 0.92074
0.12194, 0.9209
0.1222, 0.92138
0.12246, 0.92168
0.12282, 0.92198
0.12314, 0.92236
0.12342, 0.92278
0.1237, 0.92306
0.12396, 0.92346
0.12412, 0.92386
0.12444, 0.92456
0.12472, 0.92502
0.12504, 0.92524
0.12532, 0.92542
0.12564, 0.92584
0.12592, 0.9263
0.12612, 0.92664
0.12638, 0.92684
0.1266, 0.92726
0.12694, 0.9275
0.12722, 0.9278
0.12748, 0.92816
0.12788, 0.92848
0.12816, 0.92894
0.12852, 0.92928
0.12884, 0.9296
0.12932, 0.93022
0.12964, 0.93046
0.1299, 0.93068
0.13034, 0.93098
0.1306, 0.9313
0.13088, 0.9317
0.1312, 0.93196
0.1317, 0.93226
0.13206, 0.93252
0.13234, 0.93276
0.13272, 0.9331
0.13298, 0.9334
0.13326, 0.9338
0.13348, 0.93418
0.1337, 0.93442
0.13396, 0.93482
0.13418, 0.93526
0.13454, 0.93568
0.13484, 0.936
0.13512, 0.93632
0.13534, 0.93652
0.1357, 0.93682
0.13598, 0.9372
0.13638, 0.93756
0.13666, 0.93788
0.137, 0.93814
0.13728, 0.93848
0.13764, 0.93884
0.13788, 0.93908
0.13814, 0.93948
0.13842, 0.93966
0.13872, 0.93998
0.13914, 0.94022
0.13934, 0.94062
0.13958, 0.9409
0.13986, 0.9413
0.14016, 0.94166
0.14064, 0.94216
0.141, 0.9426
0.14124, 0.9429
0.14164, 0.94332
0.14192, 0.94362
0.14228, 0.9439
0.1428, 0.94412
0.14296, 0.94436
0.14334, 0.94462
0.14354, 0.94482
0.1439, 0.94506
0.14424, 0.94538
0.14466, 0.9456
0.145, 0.94596
0.14534, 0.94622
0.1457, 0.94652
0.14588, 0.94686
0.14656, 0.94718
0.14692, 0.94746
0.14736, 0.94778
0.14774, 0.94806
0.14814, 0.9484
0.1485, 0.9487
0.14882, 0.94896
0.14924, 0.94918
0.14956, 0.94954
0.14994, 0.94986
0.1503, 0.95006
0.1508, 0.95032
0.1511, 0.95054
0.1514, 0.95092
0.15186, 0.95126
0.15218, 0.9516
0.1525, 0.95184
0.1528, 0.95212
0.1532, 0.95264
0.15358, 0.95288
0.15402, 0.95338
0.1544, 0.95368
0.15472, 0.95386
0.15502, 0.95414
0.15554, 0.95444
0.15584, 0.95472
0.15632, 0.95492
0.15656, 0.95524
0.15714, 0.95542
0.15748, 0.95564
0.1578, 0.95582
0.1583, 0.95602
0.1587, 0.95626
0.15912, 0.95646
0.15952, 0.95666
0.15996, 0.9569
0.16044, 0.95714
0.16106, 0.95738
0.1614, 0.95754
0.16174, 0.95792
0.16232, 0.95812
0.16266, 0.95836
0.16312, 0.9587
0.16348, 0.959
0.16386, 0.95928
0.16418, 0.95956
0.1646, 0.95984
0.16506, 0.96004
0.16538, 0.96026
0.16574, 0.96058
0.1662, 0.9608
0.16668, 0.961
0.16722, 0.9613
0.16746, 0.96162
0.16792, 0.96186
0.16818, 0.96208
0.16862, 0.96232
0.16942, 0.96248
0.16976, 0.96272
0.17012, 0.96302
0.17066, 0.96328
0.1714, 0.9636
0.1719, 0.96382
0.1725, 0.96406
0.173, 0.96428
0.17344, 0.96448
0.17392, 0.96472
0.17448, 0.96504
0.17498, 0.96528
0.17566, 0.96548
0.17624, 0.96566
0.17654, 0.96586
0.17692, 0.96604
0.17742, 0.96634
0.17804, 0.9666
0.17888, 0.9668
0.1793, 0.96708
0.17984, 0.96724
0.1808, 0.96742
0.1814, 0.96764
0.18202, 0.96788
0.18264, 0.9681
0.1832, 0.96836
0.18346, 0.96852
0.18412, 0.96884
0.18504, 0.9691
0.18556, 0.96936
0.18616, 0.96958
0.1868, 0.96974
0.18718, 0.96998
0.18758, 0.97028
0.1881, 0.97054
0.18864, 0.9708
0.18914, 0.97104
0.18978, 0.97122
0.19024, 0.97144
0.19064, 0.97166
0.1912, 0.9719
0.19156, 0.97216
0.1923, 0.9724
0.1927, 0.9726
0.19318, 0.97286
0.1936, 0.97308
0.19416, 0.97332
0.19474, 0.9735
0.19542, 0.97372
0.19598, 0.97396
0.19644, 0.97416
0.19682, 0.97438
0.19738, 0.9746
0.19788, 0.97488
0.19864, 0.97504
0.19922, 0.97532
0.1996, 0.97556
0.20032, 0.97574
0.20088, 0.97598
0.20134, 0.97618
0.20184, 0.97634
0.20272, 0.97654
0.20304, 0.9768
0.2036, 0.97698
0.20416, 0.97722
0.20524, 0.97756
0.20592, 0.97774
0.20656, 0.97796
0.20708, 0.97816
0.2077, 0.97834
0.20824, 0.97852
0.2092, 0.9787
0.21008, 0.9789
0.21064, 0.97912
0.21106, 0.97934
0.21186, 0.97952
0.21238, 0.97968
0.21302, 0.9799
0.21446, 0.98014
0.21508, 0.9803
0.21578, 0.98056
0.21662, 0.98082
0.21738, 0.98098
0.21842, 0.98116
0.21944, 0.98134
0.22042, 0.98154
0.2212, 0.9817
0.22212, 0.98194
0.22282, 0.98214
0.22402, 0.9823
0.2252, 0.98248
0.2261, 0.9827
0.22686, 0.98294
0.22748, 0.9831
0.2283, 0.9833
0.22946, 0.9835
0.2313, 0.98372
0.23186, 0.98396
0.23332, 0.9842
0.23448, 0.98444
0.23554, 0.98462
0.23718, 0.98486
0.23798, 0.98512
0.23936, 0.98532
0.2399, 0.98548
0.24064, 0.9857
0.24196, 0.9859
0.24282, 0.98606
0.2441, 0.98624
0.24492, 0.98646
0.2461, 0.98662
0.24706, 0.9868
0.2489, 0.98696
0.25074, 0.98714
0.25184, 0.98732
0.25304, 0.9875
0.2546, 0.98772
0.25536, 0.98788
0.25652, 0.98804
0.25754, 0.98822
0.25876, 0.9884
0.25998, 0.98856
0.26144, 0.98876
0.26308, 0.98892
0.26402, 0.9891
0.26564, 0.98926
0.26654, 0.98944
0.26896, 0.98962
0.27018, 0.9898
0.2713, 0.98998
0.27312, 0.99014
0.27432, 0.9903
0.27588, 0.99048
0.27762, 0.99066
0.27828, 0.99086
0.2798, 0.99102
0.28124, 0.9912
0.2835, 0.99136
0.28476, 0.99152
0.28602, 0.99168
0.28678, 0.99186
0.28978, 0.99202
0.29182, 0.9922
0.29382, 0.99238
0.29648, 0.99256
0.29846, 0.99272
0.3003, 0.99288
0.30176, 0.99304
0.30396, 0.99322
0.30538, 0.99338
0.30766, 0.99356
0.30938, 0.99374
0.31216, 0.9939
0.31394, 0.99406
0.31898, 0.99422
0.32292, 0.99438
0.32708, 0.99456
0.32846, 0.99472
0.33132, 0.9949
0.33634, 0.99506
0.33956, 0.99522
0.34154, 0.9954
0.3447, 0.99556
0.34718, 0.9957
0.3499, 0.99584
0.35792, 0.99602
0.36298, 0.9962
0.36816, 0.99634
0.37498, 0.9965
0.38032, 0.99666
0.38512, 0.99682
0.38932, 0.99698
0.3955, 0.99712
0.39776, 0.99726
0.40504, 0.99742
0.40904, 0.99758
0.41296, 0.99774
0.41926, 0.99792
0.42562, 0.99806
0.43158, 0.99822
0.43746, 0.99836
0.44204, 0.99852
0.45344, 0.99864
0.45866, 0.9988
0.46712, 0.99896
0.47396, 0.99912
0.48594, 0.99924
0.50266, 0.99938
0.5126, 0.99954
0.53422, 0.99966
0.5581, 0.99978
0.6022, 0.99992
0.63434, 0.99998
0.67538, 1.0
0.73988, 1.0
0.81686, 1.0
0.93958, 1.0
1.0,1.0


==> csv/Siamese_ResNet50_Set_full_LR_-3.csv <==
X, Y
0.0, 0.0
0.0, 0.00086
0.0, 0.00182
0.0, 0.00254
0.0, 0.0035
0.0, 0.00424
0.0, 0.0051
0.0, 0.00602
0.0, 0.00698
0.0, 0.00798
0.0, 0.0089
0.0, 0.01002
0.0, 0.01088
0.0, 0.01176
0.0, 0.01272
0.0, 0.01408
0.0, 0.01498
0.0, 0.0161
0.0, 0.01718
0.0, 0.01804
0.0, 0.01888
0.0, 0.01998
0.0, 0.0209
0.0, 0.02202
0.0, 0.02308
0.0, 0.02408
0.0, 0.02518
0.0, 0.02608
0.0, 0.027
0.0, 0.02782
0.0, 0.02878
0.0, 0.02982
0.0, 0.031
0.0, 0.032
0.0, 0.03286
0.0, 0.03388
0.0, 0.0349
0.0, 0.0358
0.0, 0.03674
0.0, 0.0381
0.0, 0.03906
0.0, 0.03992
0.0, 0.0413
0.0, 0.04228
0.0, 0.04352
0.0, 0.04462
0.0, 0.04534
0.0, 0.04636
0.0, 0.04776
0.0, 0.04854
0.0, 0.04944
0.0, 0.05044
0.0, 0.05148
0.0, 0.05234
0.0, 0.05314
0.0, 0.05384
0.0, 0.05494
0.0, 0.0559
0.0, 0.05686
0.0, 0.05784
0.0, 0.0591
0.0, 0.05974
0.0, 0.06058
0.0, 0.06152
0.0, 0.06246
0.0, 0.0635
0.0, 0.0645
0.0, 0.06548
0.0, 0.0665
0.0, 0.06746
0.0, 0.0685
0.0, 0.06958
0.0, 0.07034
0.0, 0.07132
0.0, 0.0722
0.0, 0.07316
0.0, 0.07398
0.0, 0.07474
0.0, 0.07544
0.0, 0.07636
0.0, 0.07726
0.0, 0.07808
0.0, 0.07884
0.0, 0.07972
0.0, 0.08066
0.0, 0.08152
0.0, 0.08244
0.0, 0.08334
0.0, 0.08464
0.0, 0.08556
0.0, 0.08648
0.0, 0.08754
0.0, 0.08882
0.0, 0.08964
0.0, 0.09074
0.0, 0.09154
0.0, 0.09238
0.0, 0.09332
0.0, 0.09426
0.0, 0.09534
0.0, 0.0961
0.0, 0.09704
0.0, 0.09784
0.0, 0.09864
0.0, 0.09974
0.0, 0.10062
0.0, 0.1016
0.0, 0.10248
0.0, 0.10326
0.0, 0.10408
0.0, 0.10504
0.0, 0.10578
0.0, 0.10696
0.0, 0.10788
0.0, 0.10898
0.0, 0.10962
0.0, 0.11042
0.0, 0.11122
0.0, 0.11218
0.0, 0.11294
2e-05, 0.1137
2e-05, 0.11456
2e-05, 0.11548
2e-05, 0.11622
2e-05, 0.1172
2e-05, 0.11836
2e-05, 0.11916
2e-05, 0.11998
4e-05, 0.12068
4e-05, 0.12162
4e-05, 0.1226
4e-05, 0.12354
4e-05, 0.1244
4e-05, 0.12516
4e-05, 0.12602
4e-05, 0.12678
4e-05, 0.1274
4e-05, 0.1286
4e-05, 0.12968
4e-05, 0.13042
4e-05, 0.13134
4e-05, 0.13234
4e-05, 0.13318
4e-05, 0.13424
4e-05, 0.13514
4e-05, 0.13612
4e-05, 0.1368
4e-05, 0.13786
4e-05, 0.13866
4e-05, 0.1396
6e-05, 0.1406
6e-05, 0.14154
6e-05, 0.1425
8e-05, 0.14356
8e-05, 0.14444
8e-05, 0.14526
8e-05, 0.14616
8e-05, 0.14704
8e-05, 0.148
0.0001, 0.14888
0.00012, 0.14998
0.00012, 0.15072
0.00012, 0.15152
0.00012, 0.15228
0.00012, 0.15306
0.00012, 0.15388
0.00012, 0.1549
0.00012, 0.15568
0.00012, 0.1564
0.00012, 0.1573
0.00012, 0.1581
0.00012, 0.15886
0.00012, 0.15984
0.00012, 0.16068
0.00012, 0.16166
0.00012, 0.16258
0.00012, 0.16336
0.00012, 0.1642
0.00012, 0.16502
0.00012, 0.16596
0.00012, 0.16692
0.00014, 0.16776
0.00014, 0.1687
0.00014, 0.16948
0.00014, 0.17024
0.00014, 0.17094
0.00016, 0.17198
0.00016, 0.1728
0.00016, 0.17364
0.00016, 0.17454
0.00016, 0.17536
0.00016, 0.1763
0.00016, 0.17726
0.00016, 0.17796
0.00016, 0.17876
0.00016, 0.17968
0.00016, 0.1804
0.0002, 0.18108
0.0002, 0.18196
0.0002, 0.18302
0.0002, 0.1841
0.0002, 0.1849
0.0002, 0.18612
0.0002, 0.18684
0.0002, 0.18778
0.0002, 0.18888
0.0002, 0.1898
0.0002, 0.19062
0.0002, 0.19128
0.0002, 0.19244
0.0002, 0.19332
0.0002, 0.19428
0.00022, 0.19506
0.00022, 0.19612
0.00022, 0.197
0.00022, 0.19794
0.00022, 0.1991
0.00022, 0.19994
0.00022, 0.2009
0.00022, 0.20174
0.00022, 0.2027
0.00022, 0.2034
0.00022, 0.20428
0.00022, 0.20514
0.00022, 0.20602
0.00022, 0.20702
0.00022, 0.20806
0.00022, 0.20886
0.00022, 0.20982
0.00022, 0.21058
0.00022, 0.21154
0.00022, 0.21246
0.00022, 0.21328
0.00022, 0.21422
0.00022, 0.21512
0.00022, 0.21598
0.00022, 0.21692
0.00022, 0.21762
0.00022, 0.2186
0.00022, 0.21966
0.00024, 0.22068
0.00024, 0.22144
0.00026, 0.22244
0.00026, 0.22334
0.00026, 0.22462
0.00028, 0.2253
0.00028, 0.22646
0.00028, 0.22768
0.0003, 0.2288
0.0003, 0.2297
0.0003, 0.23056
0.0003, 0.23158
0.0003, 0.23304
0.0003, 0.23408
0.0003, 0.23528
0.0003, 0.23622
0.0003, 0.2373
0.0003, 0.23826
0.0003, 0.23936
0.0003, 0.24106
0.0003, 0.24238
0.0003, 0.24348
0.0003, 0.24444
0.0003, 0.24552
0.0003, 0.24668
0.0003, 0.24778
0.0003, 0.24924
0.0003, 0.25074
0.0003, 0.25172
0.0003, 0.2529
0.0003, 0.25404
0.0003, 0.25504
0.0003, 0.2562
0.0003, 0.2575
0.0003, 0.25856
0.00032, 0.25942
0.00032, 0.2609
0.00032, 0.26206
0.00032, 0.26326
0.00034, 0.2649
0.00034, 0.26594
0.00034, 0.26688
0.00034, 0.26792
0.00034, 0.26922
0.00034, 0.27032
0.00034, 0.27156
0.00034, 0.27264
0.00034, 0.27354
0.00036, 0.27478
0.00036, 0.27628
0.00036, 0.27728
0.00036, 0.27832
0.00036, 0.2795
0.00036, 0.28078
0.00036, 0.282
0.00036, 0.2838
0.00036, 0.28508
0.00038, 0.28616
0.00038, 0.28716
0.00038, 0.28808
0.00038, 0.28886
0.00038, 0.29038
0.00038, 0.29156
0.00038, 0.29294
0.00038, 0.29444
0.00038, 0.29598
0.00038, 0.2971
0.0004, 0.29788
0.00042, 0.29888
0.00042, 0.29982
0.00042, 0.30086
0.00042, 0.30206
0.00042, 0.30318
0.00042, 0.30398
0.00044, 0.30528
0.00046, 0.30622
0.00046, 0.30716
0.00046, 0.30856
0.00046, 0.3099
0.00046, 0.31102
0.00048, 0.31262
0.00048, 0.31358
0.00048, 0.31492
0.0005, 0.31648
0.0005, 0.31752
0.0005, 0.31836
0.00052, 0.31936
0.00052, 0.32124
0.00054, 0.32228
0.00056, 0.32334
0.00058, 0.32456
0.0006, 0.32556
0.00062, 0.32664
0.00064, 0.32798
0.00064, 0.3289
0.00064, 0.32986
0.00066, 0.33116
0.00066, 0.33262
0.00066, 0.33396
0.0007, 0.33526
0.00072, 0.33646
0.00072, 0.33768
0.00072, 0.33886
0.00072, 0.33976
0.00072, 0.34138
0.00074, 0.3424
0.00076, 0.34356
0.00076, 0.34462
0.00076, 0.34616
0.00078, 0.34744
0.00084, 0.34816
0.00084, 0.35006
0.00086, 0.3514
0.00088, 0.35308
0.00088, 0.35432
0.00088, 0.35658
0.00088, 0.35774
0.00088, 0.35936
0.0009, 0.36046
0.00092, 0.36244
0.00092, 0.3638
0.00092, 0.36468
0.00092, 0.3659
0.00094, 0.36708
0.00094, 0.36866
0.00096, 0.37024
0.00098, 0.37136
0.001, 0.37338
0.00104, 0.37478
0.00104, 0.37654
0.00108, 0.3779
0.0011, 0.37912
0.0011, 0.38028
0.00112, 0.38214
0.00112, 0.38354
0.00112, 0.38492
0.00112, 0.38664
0.00116, 0.38834
0.00116, 0.3895
0.00118, 0.39136
0.0012, 0.39378
0.0012, 0.39508
0.0012, 0.39684
0.00122, 0.3987
0.00124, 0.40204
0.00126, 0.40382
0.00128, 0.40492
0.0013, 0.40722
0.00134, 0.40894
0.00134, 0.41054
0.00136, 0.4121
0.00136, 0.41458
0.00136, 0.41696
0.0014, 0.41926
0.00144, 0.4216
0.00146, 0.42434
0.00148, 0.42688
0.0015, 0.42804
0.00154, 0.42904
0.00156, 0.43096
0.00158, 0.43296
0.00164, 0.4354
0.00168, 0.43728
0.0017, 0.44008
0.00174, 0.44228
0.00178, 0.4446
0.00178, 0.44558
0.00182, 0.44754
0.00182, 0.44978
0.00184, 0.4517
0.00186, 0.45372
0.00192, 0.45718
0.00192, 0.45904
0.00194, 0.46172
0.00198, 0.46438
0.00198, 0.46724
0.00204, 0.47002
0.00206, 0.47206
0.0021, 0.47468
0.0021, 0.47872
0.00214, 0.48066
0.00214, 0.48354
0.00218, 0.48574
0.00224, 0.4916
0.00228, 0.4945
0.00236, 0.49824
0.00244, 0.50172
0.0025, 0.50474
0.00256, 0.5089
0.00264, 0.51264
0.0027, 0.51502
0.00272, 0.51746
0.00278, 0.52144
0.00284, 0.52684
0.00288, 0.53022
0.0029, 0.5324
0.00294, 0.53446
0.00302, 0.53716
0.00314, 0.54016
0.00318, 0.5438
0.00328, 0.54776
0.00336, 0.54958
0.00346, 0.55194
0.00348, 0.55332
0.00358, 0.55752
0.00368, 0.56052
0.00376, 0.56392
0.0038, 0.56652
0.00386, 0.56972
0.00392, 0.5723
0.00406, 0.57702
0.00412, 0.58192
0.00424, 0.58416
0.0043, 0.5858
0.00438, 0.5879
0.00448, 0.58976
0.0046, 0.59152
0.00476, 0.5945
0.00482, 0.5978
0.00488, 0.6017
0.00502, 0.60396
0.00514, 0.60898
0.00524, 0.61168
0.00532, 0.6146
0.00546, 0.61768
0.00556, 0.61992
0.00566, 0.62112
0.00576, 0.62358
0.0059, 0.62768
0.00602, 0.63122
0.00616, 0.63494
0.00626, 0.63764
0.00638, 0.64238
0.00654, 0.64432
0.00668, 0.64736
0.0068, 0.6492
0.00694, 0.65164
0.00704, 0.65406
0.0072, 0.65582
0.00736, 0.65806
0.00748, 0.65988
0.0076, 0.66262
0.00774, 0.66662
0.00788, 0.6704
0.00802, 0.67282
0.00816, 0.6757
0.00834, 0.67896
0.00844, 0.68068
0.00858, 0.68372
0.0088, 0.6858
0.00894, 0.68764
0.00908, 0.68944
0.00922, 0.69278
0.0094, 0.69614
0.00956, 0.69896
0.00968, 0.70162
0.00986, 0.70462
0.01002, 0.70784
0.0102, 0.70862
0.01034, 0.71016
0.0105, 0.71094
0.01066, 0.71376
0.01084, 0.71706
0.01102, 0.71908
0.01116, 0.72238
0.01136, 0.72534
0.01152, 0.72672
0.01166, 0.72814
0.01182, 0.73006
0.01202, 0.73218
0.01218, 0.73454
0.01234, 0.73642
0.01248, 0.73914
0.01264, 0.74008
0.01278, 0.74202
0.01298, 0.74428
0.01312, 0.74536
0.01326, 0.74698
0.01342, 0.74874
0.01358, 0.75084
0.01372, 0.75262
0.01388, 0.75488
0.01406, 0.75716
0.01424, 0.7583
0.01442, 0.75956
0.01458, 0.76246
0.01476, 0.76346
0.01492, 0.76488
0.0151, 0.7665
0.01532, 0.7678
0.0155, 0.76906
0.01566, 0.77036
0.01582, 0.77202
0.016, 0.77312
0.01616, 0.77454
0.0163, 0.77566
0.01646, 0.7773
0.01664, 0.77842
0.01682, 0.78008
0.01698, 0.7816
0.01712, 0.78298
0.01728, 0.7847
0.01744, 0.78588
0.01768, 0.78666
0.01784, 0.78816
0.018, 0.78936
0.0182, 0.79046
0.01838, 0.79144
0.01858, 0.7937
0.01876, 0.7951
0.01896, 0.79616
0.01914, 0.7978
0.01934, 0.79838
0.01952, 0.79942
0.01968, 0.80072
0.01986, 0.8023
0.02004, 0.80428
0.0202, 0.80608
0.02036, 0.80714
0.02054, 0.80864
0.02068, 0.8105
0.02094, 0.8112
0.02118, 0.81266
0.02138, 0.81438
0.02156, 0.81544
0.0218, 0.81624
0.022, 0.81756
0.02218, 0.81858
0.02234, 0.81984
0.02254, 0.82042
0.02272, 0.82122
0.02294, 0.82196
0.02312, 0.82308
0.02332, 0.82472
0.0235, 0.82542
0.02368, 0.8269
0.02392, 0.8283
0.02408, 0.82938
0.02426, 0.83034
0.02442, 0.83106
0.02458, 0.83186
0.02476, 0.83238
0.02496, 0.83344
0.02516, 0.83436
0.02536, 0.8353
0.02552, 0.83582
0.0257, 0.83666
0.02586, 0.83752
0.02602, 0.83824
0.02618, 0.83904
0.02634, 0.83974
0.02652, 0.84044
0.02666, 0.84154
0.02682, 0.84278
0.0271, 0.84378
0.02736, 0.84448
0.02754, 0.84508
0.02776, 0.84572
0.02798, 0.84686
0.02812, 0.84764
0.0283, 0.84864
0.02852, 0.8497
0.02878, 0.85026
0.02902, 0.85078
0.02922, 0.8512
0.02938, 0.85192
0.02962, 0.85256
0.0298, 0.8532
0.03008, 0.85398
0.0303, 0.85438
0.03048, 0.85488
0.03064, 0.85556
0.03086, 0.85612
0.03102, 0.8572
0.03126, 0.85756
0.03148, 0.85824
0.03172, 0.8589
0.03194, 0.85962
0.03212, 0.8605
0.03236, 0.86132
0.03254, 0.86208
0.03274, 0.86292
0.03292, 0.86328
0.0331, 0.86364
0.0333, 0.864
0.03356, 0.86488
0.03376, 0.86552
0.03404, 0.86582
0.03418, 0.86678
0.03438, 0.86746
0.03464, 0.8683
0.03482, 0.86904
0.03506, 0.86958
0.03524, 0.87016
0.03548, 0.87068
0.03564, 0.87142
0.0358, 0.87188
0.03598, 0.8727
0.03616, 0.87328
0.03632, 0.87376
0.03652, 0.8746
0.03674, 0.87526
0.0369, 0.87608
0.03714, 0.87682
0.0373, 0.87764
0.03758, 0.87816
0.0378, 0.8788
0.03804, 0.87928
0.03828, 0.87974
0.03848, 0.88052
0.0387, 0.88106
0.0389, 0.88152
0.0391, 0.88228
0.0393, 0.88326
0.03954, 0.88392
0.03974, 0.88446
0.0399, 0.885
0.04018, 0.88564
0.04044, 0.88608
0.04066, 0.88644
0.04086, 0.88674
0.04112, 0.88758
0.0413, 0.88794
0.04152, 0.88884
0.0417, 0.88942
0.0419, 0.8899
0.04214, 0.8905
0.04236, 0.89104
0.04266, 0.89152
0.04294, 0.89212
0.04312, 0.89272
0.04334, 0.89344
0.04356, 0.89394
0.0438, 0.89438
0.04406, 0.89514
0.04432, 0.89554
0.04454, 0.89598
0.04478, 0.89646
0.04498, 0.89714
0.04522, 0.89742
0.04546, 0.89802
0.04572, 0.8984
0.04598, 0.89884
0.04622, 0.89932
0.04646, 0.8998
0.04668, 0.90024
0.04696, 0.90092
0.04716, 0.90146
0.04738, 0.90178
0.04758, 0.90216
0.04786, 0.90282
0.0481, 0.90324
0.04842, 0.90372
0.04874, 0.90406
0.04896, 0.90456
0.04922, 0.90506
0.04952, 0.90538
0.04972, 0.90584
0.04996, 0.90624
0.05016, 0.9068
0.05034, 0.90714
0.05058, 0.90756
0.0509, 0.90796
0.0512, 0.90846
0.05146, 0.90898
0.05168, 0.9095
0.05188, 0.9099
0.05214, 0.91054
0.05234, 0.91092
0.05256, 0.9114
0.05282, 0.91194
0.05306, 0.91254
0.05328, 0.91292
0.0535, 0.91342
0.0538, 0.914
0.05414, 0.91456
0.0544, 0.91492
0.0546, 0.91552
0.05486, 0.916
0.05528, 0.91638
0.0556, 0.91682
0.0559, 0.91724
0.05612, 0.91762
0.05634, 0.91814
0.05664, 0.9185
0.05694, 0.91894
0.05722, 0.91932
0.0575, 0.91976
0.05788, 0.92024
0.05814, 0.92084
0.0584, 0.92148
0.05872, 0.922
0.0589, 0.92242
0.0591, 0.92276
0.05936, 0.92322
0.0596, 0.9237
0.05984, 0.92418
0.0601, 0.92472
0.06046, 0.92528
0.0607, 0.9255
0.06106, 0.92586
0.0613, 0.92622
0.06154, 0.92648
0.06188, 0.92688
0.06212, 0.92756
0.06234, 0.92806
0.06268, 0.92838
0.06294, 0.92884
0.06326, 0.92936
0.06358, 0.92994
0.06382, 0.93044
0.06416, 0.93078
0.06444, 0.93134
0.06474, 0.93162
0.06494, 0.93222
0.06516, 0.93262
0.06532, 0.93292
0.06556, 0.93328
0.06578, 0.93356
0.066, 0.93392
0.06632, 0.93424
0.06652, 0.93458
0.06674, 0.9349
0.067, 0.93512
0.06756, 0.93544
0.06788, 0.93574
0.06818, 0.93624
0.06866, 0.9367
0.06914, 0.93698
0.06938, 0.9374
0.06958, 0.93768
0.06994, 0.93802
0.07022, 0.93834
0.07046, 0.93868
0.0708, 0.93898
0.0712, 0.93918
0.07148, 0.93958
0.07188, 0.93992
0.07226, 0.94022
0.0726, 0.94046
0.07286, 0.94092
0.07318, 0.94136
0.07364, 0.94166
0.07394, 0.94188
0.07442, 0.94212
0.07484, 0.94242
0.07508, 0.94264
0.07532, 0.94288
0.07558, 0.94326
0.07584, 0.94384
0.07618, 0.9441
0.07656, 0.94428
0.0768, 0.94454
0.07716, 0.94488
0.07746, 0.94516
0.07778, 0.94546
0.07812, 0.9458
0.0784, 0.94604
0.0787, 0.94628
0.07922, 0.94666
0.07962, 0.94688
0.08, 0.94708
0.0802, 0.94738
0.08048, 0.94784
0.08076, 0.94812
0.081, 0.94848
0.08136, 0.94878
0.08186, 0.9491
0.08218, 0.94936
0.08244, 0.9497
0.08276, 0.94994
0.08328, 0.95024
0.0837, 0.95048
0.08396, 0.95072
0.08436, 0.95096
0.0849, 0.9513
0.0853, 0.95156
0.08566, 0.9518
0.08604, 0.95208
0.08664, 0.95232
0.08708, 0.9527
0.08732, 0.95292
0.08784, 0.95318
0.0882, 0.95342
0.08842, 0.95384
0.0887, 0.95416
0.0892, 0.95438
0.08968, 0.95472
0.09002, 0.95492
0.0904, 0.95518
0.09072, 0.9554
0.09114, 0.95572
0.0915, 0.95594
0.09182, 0.95616
0.09224, 0.9564
0.09254, 0.95666
0.0928, 0.95686
0.09336, 0.95716
0.09374, 0.9574
0.09402, 0.95774
0.0944, 0.958
0.09472, 0.95824
0.09526, 0.95848
0.09564, 0.95868
0.096, 0.95894
0.09664, 0.95932
0.09706, 0.95958
0.09736, 0.95978
0.09772, 0.96018
0.09812, 0.96044
0.09838, 0.9607
0.09882, 0.9609
0.0994, 0.9611
0.09968, 0.96134
0.10016, 0.96154
0.10056, 0.96176
0.10088, 0.96202
0.10138, 0.96226
0.10174, 0.96244
0.10198, 0.96272
0.10248, 0.96298
0.10286, 0.96318
0.10348, 0.9635
0.10378, 0.9637
0.10428, 0.9639
0.10454, 0.9641
0.10494, 0.96444
0.10562, 0.96468
0.10598, 0.96496
0.10666, 0.96518
0.10726, 0.96534
0.10756, 0.96554
0.10798, 0.96576
0.10854, 0.96598
0.10898, 0.96636
0.1094, 0.96658
0.10992, 0.96686
0.11074, 0.96704
0.11134, 0.96736
0.11174, 0.96762
0.11278, 0.9678
0.11328, 0.968
0.11388, 0.96826
0.11434, 0.96852
0.11472, 0.96874
0.1154, 0.96896
0.116, 0.9693
0.11652, 0.96946
0.11682, 0.9697
0.11724, 0.96992
0.11794, 0.97014
0.1187, 0.97032
0.11914, 0.97058
0.11956, 0.97082
0.12018, 0.971
0.12176, 0.9712
0.12278, 0.97138
0.12338, 0.97158
0.12386, 0.97178
0.12458, 0.97194
0.12524, 0.97222
0.12592, 0.97244
0.12654, 0.97264
0.12716, 0.97286
0.1278, 0.97306
0.12854, 0.97324
0.12946, 0.97346
0.1302, 0.97366
0.13104, 0.97394
0.13158, 0.97412
0.1324, 0.97436
0.13274, 0.97464
0.13328, 0.97482
0.1344, 0.97512
0.1351, 0.97538
0.13602, 0.9756
0.13728, 0.97576
0.13818, 0.97602
0.13892, 0.97626
0.1396, 0.97644
0.1403, 0.97662
0.14086, 0.97682
0.14184, 0.97698
0.1425, 0.97714
0.14344, 0.97732
0.14396, 0.97754
0.14434, 0.9777
0.14502, 0.9779
0.14544, 0.97816
0.14612, 0.97836
0.1466, 0.97858
0.14782, 0.97874
0.14942, 0.9789
0.15012, 0.97908
0.15108, 0.97926
0.15208, 0.97946
0.15314, 0.97962
0.1543, 0.97978
0.15546, 0.98
0.15638, 0.98024
0.15718, 0.98044
0.15854, 0.98066
0.15956, 0.98084
0.1602, 0.98104
0.16102, 0.9812
0.16186, 0.98142
0.16312, 0.9816
0.16412, 0.98178
0.16476, 0.98194
0.16584, 0.98212
0.16728, 0.98228
0.1681, 0.98248
0.16916, 0.98264
0.17046, 0.98282
0.1715, 0.983
0.17218, 0.98318
0.17316, 0.98336
0.17454, 0.98354
0.17586, 0.98372
0.17768, 0.98394
0.1783, 0.98412
0.17998, 0.9843
0.1811, 0.98446
0.18252, 0.98464
0.18328, 0.98484
0.18442, 0.98508
0.186, 0.98524
0.18718, 0.98538
0.1883, 0.98556
0.18924, 0.98572
0.19118, 0.98592
0.19206, 0.9861
0.19446, 0.9863
0.1961, 0.9865
0.19654, 0.98668
0.19804, 0.98684
0.19978, 0.987
0.20072, 0.98726
0.2023, 0.98742
0.20376, 0.9876
0.20494, 0.98778
0.20632, 0.98798
0.20818, 0.98816
0.21022, 0.98834
0.21106, 0.98852
0.21314, 0.9887
0.21482, 0.98888
0.21582, 0.98904
0.21714, 0.98924
0.2185, 0.98942
0.21984, 0.98954
0.22248, 0.98972
0.22362, 0.98988
0.22592, 0.99002
0.22758, 0.9902
0.22984, 0.99038
0.2312, 0.99056
0.23264, 0.99074
0.2341, 0.99092
0.23544, 0.99108
0.2366, 0.99128
0.2391, 0.99146
0.24138, 0.99162
0.2437, 0.9918
0.24546, 0.99196
0.2492, 0.99212
0.25118, 0.9923
0.25376, 0.99246
0.2553, 0.9926
0.25842, 0.99276
0.26176, 0.99292
0.26326, 0.9931
0.26558, 0.99328
0.26796, 0.99344
0.27002, 0.9936
0.2723, 0.99378
0.27474, 0.99398
0.27736, 0.99412
0.28078, 0.99426
0.28496, 0.99442
0.28686, 0.99456
0.29048, 0.99472
0.29354, 0.99486
0.29686, 0.995
0.29994, 0.99518
0.30534, 0.99534
0.3073, 0.99554
0.30952, 0.99568
0.31404, 0.99586
0.32088, 0.996
0.32688, 0.99612
0.33218, 0.99626
0.33764, 0.99644
0.34156, 0.99656
0.3461, 0.9967
0.3515, 0.99684
0.35718, 0.997
0.36426, 0.99716
0.37068, 0.9973
0.37728, 0.99746
0.3816, 0.99758
0.3861, 0.9977
0.39446, 0.99786
0.40026, 0.99802
0.40828, 0.99818
0.41922, 0.9983
0.4329, 0.99842
0.44212, 0.99852
0.45426, 0.99864
0.47072, 0.99878
0.48264, 0.99888
0.49238, 0.999
0.50514, 0.9991
0.53124, 0.99918
0.54158, 0.99928
0.5535, 0.9994
0.56944, 0.99952
0.59338, 0.99956
0.62166, 0.99966
0.63422, 0.99974
0.64706, 0.99984
0.66748, 0.9999
0.69494, 0.99996
0.7403, 0.99998
0.79, 1.0
0.86956, 1.0
0.95722, 1.0
1.0, 1.0


==> csv/Siamese_ResNet50_Set_full_LR_-4.csv <==
X, Y
0.0, 0.00096
0.0, 0.00174
0.0, 0.00248
0.0, 0.00354
0.0, 0.00418
0.0, 0.00516
0.0, 0.00596
0.0, 0.0071
0.0, 0.00802
0.0, 0.00884
0.0, 0.00958
0.0, 0.01038
0.0, 0.01124
0.0, 0.01218
0.0, 0.01282
0.0, 0.01394
0.0, 0.01492
0.0, 0.01584
0.0, 0.01688
0.0, 0.01794
0.0, 0.01894
0.0, 0.01968
0.0, 0.02052
0.0, 0.02134
0.0, 0.02226
0.0, 0.02306
0.0, 0.02382
0.0, 0.0246
0.0, 0.02572
0.0, 0.02648
0.0, 0.0274
0.0, 0.02818
0.0, 0.02912
0.0, 0.03006
0.0, 0.03088
0.0, 0.03164
0.0, 0.03262
0.0, 0.03362
0.0, 0.0345
0.0, 0.03542
0.0, 0.03606
0.0, 0.0369
0.0, 0.0379
0.0, 0.03872
0.0, 0.03954
0.0, 0.04054
0.0, 0.04138
0.0, 0.04208
0.0, 0.04294
0.0, 0.04386
0.0, 0.04458
0.0, 0.04532
0.0, 0.04606
0.0, 0.04684
0.0, 0.04768
2e-05, 0.04846
2e-05, 0.0497
2e-05, 0.05072
2e-05, 0.05162
2e-05, 0.0526
2e-05, 0.05328
2e-05, 0.0539
2e-05, 0.05478
4e-05, 0.0557
4e-05, 0.05648
4e-05, 0.05724
4e-05, 0.05822
4e-05, 0.05902
4e-05, 0.05982
4e-05, 0.06086
6e-05, 0.06166
6e-05, 0.06248
6e-05, 0.06332
6e-05, 0.06408
8e-05, 0.0649
8e-05, 0.0658
8e-05, 0.0664
8e-05, 0.06728
8e-05, 0.06826
8e-05, 0.06934
8e-05, 0.07028
8e-05, 0.0709
8e-05, 0.0719
8e-05, 0.07282
0.0001, 0.07364
0.0001, 0.07456
0.0001, 0.07544
0.0001, 0.07628
0.0001, 0.0772
0.0001, 0.07826
0.0001, 0.07894
0.0001, 0.07992
0.0001, 0.08094
0.0001, 0.08182
0.0001, 0.08296
0.0001, 0.0839
0.0001, 0.0847
0.0001, 0.08534
0.00012, 0.08638
0.00012, 0.08702
0.00012, 0.0879
0.00012, 0.08868
0.00012, 0.08956
0.00012, 0.09028
0.00012, 0.09112
0.00012, 0.09206
0.00012, 0.0929
0.00012, 0.09374
0.00012, 0.09486
0.00012, 0.09576
0.00012, 0.09666
0.00012, 0.09756
0.00012, 0.09846
0.00012, 0.0994
0.00012, 0.10042
0.00012, 0.1015
0.00014, 0.10238
0.00016, 0.10302
0.00016, 0.10382
0.00016, 0.10468
0.00016, 0.10572
0.00016, 0.10678
0.00016, 0.1077
0.00016, 0.10858
0.00016, 0.10968
0.00016, 0.11072
0.00016, 0.1115
0.00016, 0.1127
0.00018, 0.11348
0.00018, 0.11452
0.00018, 0.11578
0.00018, 0.11716
0.00018, 0.11798
0.00018, 0.11894
0.00018, 0.11956
0.00018, 0.12042
0.00018, 0.12138
0.00018, 0.12238
0.00018, 0.1234
0.00018, 0.12414
0.00018, 0.12518
0.00018, 0.1265
0.00018, 0.12752
0.00018, 0.1287
0.00018, 0.1297
0.00018, 0.13064
0.00018, 0.13156
0.00018, 0.13262
0.00018, 0.13402
0.00018, 0.13482
0.00018, 0.13592
0.00018, 0.13708
0.00018, 0.1379
0.00018, 0.13892
0.0002, 0.1398
0.0002, 0.14062
0.0002, 0.1416
0.0002, 0.1425
0.0002, 0.14366
0.0002, 0.14474
0.0002, 0.14568
0.00022, 0.14664
0.00022, 0.14792
0.00022, 0.14878
0.00022, 0.1497
0.00022, 0.15064
0.00026, 0.15162
0.00026, 0.15258
0.00026, 0.15382
0.00026, 0.15472
0.00026, 0.15562
0.00026, 0.1568
0.00028, 0.15812
0.00028, 0.1593
0.00028, 0.1603
0.00028, 0.16172
0.00028, 0.16286
0.00028, 0.1639
0.00028, 0.16496
0.00028, 0.1659
0.00028, 0.16724
0.0003, 0.1679
0.0003, 0.1689
0.0003, 0.1703
0.0003, 0.17146
0.0003, 0.17268
0.0003, 0.17396
0.0003, 0.1746
0.0003, 0.17562
0.00032, 0.17676
0.00032, 0.1778
0.00032, 0.17884
0.00032, 0.17978
0.00032, 0.18076
0.00032, 0.182
0.00032, 0.18334
0.00032, 0.18484
0.00032, 0.18566
0.00034, 0.18646
0.00034, 0.18768
0.00034, 0.1888
0.00034, 0.18976
0.00036, 0.19066
0.00036, 0.19178
0.00036, 0.19256
0.00036, 0.19362
0.00036, 0.19506
0.00036, 0.19632
0.00036, 0.19742
0.00036, 0.19838
0.00038, 0.19946
0.00038, 0.2003
0.00038, 0.20156
0.00038, 0.20254
0.0004, 0.20384
0.0004, 0.205
0.0004, 0.2064
0.0004, 0.2076
0.0004, 0.20884
0.0004, 0.21028
0.0004, 0.21136
0.00044, 0.2125
0.00044, 0.21366
0.00044, 0.21462
0.00044, 0.21558
0.00044, 0.21668
0.00044, 0.21758
0.00044, 0.21858
0.00044, 0.21958
0.00044, 0.22038
0.00044, 0.22162
0.00044, 0.22288
0.00044, 0.22412
0.00046, 0.22548
0.00046, 0.22656
0.00046, 0.2283
0.00048, 0.22962
0.00048, 0.23084
0.00048, 0.23226
0.00048, 0.23342
0.0005, 0.23534
0.0005, 0.23694
0.00052, 0.23808
0.00052, 0.2391
0.00054, 0.24068
0.0006, 0.2423
0.0006, 0.2434
0.00062, 0.24416
0.00064, 0.24588
0.00064, 0.24714
0.00064, 0.24904
0.00064, 0.24996
0.00068, 0.25132
0.00068, 0.25234
0.00068, 0.25356
0.00068, 0.25516
0.00068, 0.2563
0.00068, 0.25742
0.00068, 0.25862
0.00068, 0.25982
0.0007, 0.2616
0.0007, 0.26258
0.0007, 0.2641
0.0007, 0.26612
0.00072, 0.26788
0.00072, 0.26986
0.00072, 0.27152
0.00072, 0.27318
0.00072, 0.27434
0.00072, 0.27516
0.00074, 0.27638
0.00074, 0.27762
0.00076, 0.2793
0.00076, 0.28042
0.00076, 0.28144
0.00078, 0.28284
0.0008, 0.28454
0.0008, 0.28624
0.00084, 0.28766
0.00084, 0.28926
0.00086, 0.29058
0.00088, 0.29158
0.0009, 0.29306
0.0009, 0.29468
0.0009, 0.29588
0.00092, 0.29752
0.00094, 0.29872
0.00094, 0.30036
0.00094, 0.30186
0.00094, 0.3033
0.00094, 0.3048
0.00094, 0.30696
0.00094, 0.30858
0.00096, 0.3102
0.00098, 0.31128
0.00102, 0.3134
0.00102, 0.31512
0.00102, 0.31664
0.00102, 0.31872
0.00102, 0.32016
0.00102, 0.32166
0.00102, 0.32312
0.00104, 0.325
0.00106, 0.32722
0.00106, 0.32898
0.00106, 0.33072
0.00106, 0.3322
0.00108, 0.3334
0.0011, 0.33502
0.0011, 0.33674
0.0011, 0.3384
0.0011, 0.34028
0.00112, 0.34246
0.00112, 0.34472
0.00114, 0.34638
0.00116, 0.34892
0.0012, 0.35046
0.00122, 0.35334
0.00124, 0.35406
0.00128, 0.35612
0.00128, 0.35778
0.0013, 0.36066
0.00132, 0.36384
0.00132, 0.36586
0.00138, 0.36692
0.0014, 0.3687
0.00144, 0.37034
0.00146, 0.37332
0.00148, 0.37528
0.00152, 0.37662
0.00152, 0.37864
0.00156, 0.38086
0.0016, 0.38234
0.0016, 0.38462
0.00162, 0.3864
0.00162, 0.38828
0.00164, 0.38996
0.00166, 0.3922
0.00168, 0.39448
0.00172, 0.39656
0.00172, 0.39816
0.00172, 0.39982
0.00174, 0.40134
0.00182, 0.40302
0.00184, 0.40472
0.0019, 0.40612
0.00192, 0.4088
0.00194, 0.4104
0.00194, 0.41442
0.00196, 0.41664
0.00198, 0.41868
0.002, 0.42052
0.00206, 0.4226
0.0021, 0.42356
0.00214, 0.42698
0.00216, 0.4292
0.0022, 0.43084
0.00222, 0.43422
0.00224, 0.4358
0.00224, 0.43744
0.00226, 0.43856
0.00228, 0.43994
0.00228, 0.4418
0.00228, 0.44318
0.00228, 0.44532
0.00232, 0.44726
0.00236, 0.45008
0.00236, 0.45338
0.00238, 0.4559
0.00244, 0.4581
0.00248, 0.46078
0.0025, 0.46286
0.0025, 0.46654
0.00258, 0.46858
0.00262, 0.47062
0.00266, 0.47322
0.00268, 0.47772
0.0027, 0.47898
0.00272, 0.48088
0.00276, 0.48316
0.00278, 0.48576
0.00284, 0.48816
0.0029, 0.49074
0.00292, 0.49262
0.00298, 0.4951
0.003, 0.49846
0.00304, 0.50076
0.00314, 0.5033
0.0032, 0.50776
0.00324, 0.51234
0.00332, 0.5169
0.00338, 0.51848
0.00344, 0.52222
0.0035, 0.5248
0.00352, 0.5278
0.00356, 0.53236
0.00362, 0.53584
0.00368, 0.54108
0.00376, 0.54426
0.00382, 0.54616
0.00386, 0.55232
0.00388, 0.55472
0.00396, 0.55794
0.00404, 0.561
0.00416, 0.56454
0.00422, 0.56654
0.00428, 0.57038
0.00434, 0.5737
0.0044, 0.57784
0.00454, 0.57974
0.00458, 0.58348
0.00466, 0.586
0.00472, 0.58896
0.00482, 0.59322
0.00492, 0.59688
0.005, 0.59948
0.00512, 0.6035
0.0052, 0.60888
0.0053, 0.61318
0.00536, 0.61784
0.00546, 0.62142
0.00558, 0.62666
0.00572, 0.63112
0.00586, 0.63456
0.00596, 0.6387
0.00608, 0.64226
0.00622, 0.6471
0.00632, 0.65038
0.00648, 0.65652
0.0066, 0.65838
0.00668, 0.66034
0.00682, 0.66264
0.00694, 0.66756
0.00708, 0.67056
0.00722, 0.67336
0.00734, 0.67756
0.00748, 0.6841
0.00754, 0.68756
0.00762, 0.69168
0.00778, 0.69492
0.00794, 0.6968
0.0081, 0.69996
0.00826, 0.70208
0.00838, 0.7057
0.00854, 0.70972
0.00866, 0.71098
0.0088, 0.71308
0.00894, 0.71614
0.00908, 0.71908
0.00922, 0.721
0.00936, 0.72518
0.0095, 0.7279
0.00962, 0.73174
0.00976, 0.73692
0.0099, 0.74194
0.01004, 0.74364
0.01018, 0.74912
0.01032, 0.75262
0.01046, 0.75488
0.01062, 0.7591
0.0108, 0.76218
0.01096, 0.76562
0.01112, 0.7672
0.01122, 0.76964
0.01136, 0.77168
0.01154, 0.7754
0.01168, 0.77656
0.01184, 0.77898
0.01198, 0.7808
0.01216, 0.78272
0.01228, 0.78366
0.01244, 0.78834
0.0126, 0.79076
0.01276, 0.79152
0.01294, 0.79318
0.01308, 0.79504
0.01324, 0.798
0.0134, 0.80026
0.01356, 0.80342
0.01374, 0.8061
0.0139, 0.80824
0.01408, 0.81016
0.01426, 0.81192
0.01442, 0.81374
0.0146, 0.817
0.01476, 0.81842
0.01492, 0.81984
0.01512, 0.822
0.01532, 0.82408
0.01556, 0.82526
0.01574, 0.82644
0.01594, 0.82778
0.01614, 0.82916
0.01632, 0.83084
0.0165, 0.83296
0.01668, 0.83526
0.01684, 0.83738
0.01706, 0.83924
0.01728, 0.84098
0.01748, 0.84264
0.01768, 0.84354
0.01786, 0.84538
0.01804, 0.84618
0.01818, 0.84928
0.01834, 0.85098
0.01852, 0.85162
0.01872, 0.85354
0.01888, 0.85456
0.01908, 0.85568
0.01924, 0.85706
0.0194, 0.85908
0.0196, 0.8608
0.01974, 0.86256
0.01996, 0.86376
0.02012, 0.86604
0.02032, 0.86656
0.02048, 0.8675
0.02064, 0.86848
0.02088, 0.87014
0.02106, 0.87124
0.02124, 0.8721
0.02146, 0.873
0.02164, 0.87426
0.02182, 0.87616
0.02198, 0.87784
0.02214, 0.87952
0.02236, 0.88126
0.02254, 0.8821
0.02274, 0.88312
0.02292, 0.88386
0.0231, 0.88468
0.02328, 0.88604
0.02348, 0.8873
0.02366, 0.88844
0.02386, 0.88924
0.02402, 0.89048
0.02418, 0.89148
0.02436, 0.89244
0.02456, 0.89328
0.02478, 0.89422
0.02494, 0.89486
0.02512, 0.89548
0.02528, 0.89682
0.02554, 0.89776
0.0257, 0.89856
0.02586, 0.89908
0.02604, 0.90032
0.02624, 0.90122
0.0264, 0.90258
0.02656, 0.90348
0.02678, 0.90406
0.02696, 0.9047
0.02716, 0.9059
0.02736, 0.90666
0.02752, 0.90754
0.0277, 0.9083
0.0279, 0.90932
0.02808, 0.91014
0.0283, 0.91076
0.02848, 0.91154
0.02866, 0.91254
0.02888, 0.91322
0.02914, 0.9138
0.02934, 0.91438
0.02954, 0.9156
0.02972, 0.91654
0.02994, 0.91716
0.0302, 0.91782
0.03042, 0.91852
0.03062, 0.91924
0.03084, 0.91998
0.03104, 0.9206
0.0312, 0.92134
0.03142, 0.9221
0.03164, 0.9226
0.03192, 0.92314
0.03208, 0.92358
0.03224, 0.92394
0.0324, 0.9244
0.0326, 0.92498
0.0328, 0.92562
0.03302, 0.92618
0.03318, 0.92708
0.03344, 0.9278
0.03362, 0.92824
0.03382, 0.92878
0.03402, 0.92912
0.0342, 0.9295
0.03442, 0.92996
0.03462, 0.93052
0.0349, 0.9313
0.03508, 0.93176
0.0353, 0.93236
0.03552, 0.93306
0.0357, 0.93368
0.03588, 0.93426
0.03608, 0.93458
0.03636, 0.93502
0.03654, 0.93576
0.03682, 0.93664
0.03702, 0.93726
0.03728, 0.93794
0.03754, 0.9383
0.03784, 0.93866
0.03804, 0.939
0.0383, 0.93958
0.0385, 0.9402
0.03878, 0.9406
0.03902, 0.94094
0.0393, 0.94144
0.03956, 0.94182
0.03974, 0.94232
0.03998, 0.94274
0.0402, 0.9433
0.0404, 0.94368
0.04066, 0.94424
0.04092, 0.94472
0.04128, 0.9452
0.04148, 0.9457
0.04176, 0.94634
0.04194, 0.94684
0.04216, 0.9474
0.04242, 0.94784
0.0427, 0.94824
0.04302, 0.9487
0.04324, 0.94918
0.0435, 0.94964
0.04372, 0.9501
0.04396, 0.95066
0.04426, 0.95098
0.04476, 0.9514
0.04492, 0.95178
0.04518, 0.95224
0.04544, 0.95286
0.04578, 0.95308
0.04604, 0.95352
0.04624, 0.95394
0.04648, 0.95438
0.0467, 0.95474
0.04698, 0.95508
0.04732, 0.95554
0.04756, 0.95586
0.04784, 0.95616
0.04826, 0.95666
0.04856, 0.95704
0.0488, 0.95734
0.04916, 0.95756
0.0494, 0.95782
0.04964, 0.95832
0.04992, 0.95862
0.05016, 0.9591
0.05046, 0.95944
0.05072, 0.95964
0.05094, 0.95994
0.05124, 0.9601
0.05146, 0.9604
0.05182, 0.96068
0.05228, 0.96104
0.05258, 0.96144
0.0529, 0.96196
0.05314, 0.96218
0.05338, 0.96278
0.05368, 0.96328
0.0539, 0.9635
0.0542, 0.96378
0.05456, 0.96404
0.05486, 0.96424
0.05512, 0.9646
0.05532, 0.96504
0.0557, 0.96532
0.05604, 0.96564
0.05638, 0.96588
0.05676, 0.96612
0.05718, 0.96636
0.05746, 0.96672
0.0578, 0.967
0.05812, 0.96734
0.05854, 0.96764
0.059, 0.9679
0.05942, 0.96826
0.05982, 0.9686
0.06028, 0.96882
0.06048, 0.96912
0.06068, 0.9694
0.06096, 0.96968
0.06118, 0.96988
0.06142, 0.97024
0.06198, 0.97048
0.06246, 0.9708
0.06276, 0.97102
0.0632, 0.97134
0.06342, 0.9716
0.06382, 0.9719
0.06456, 0.97218
0.06488, 0.97246
0.0654, 0.97274
0.06588, 0.97302
0.0663, 0.97332
0.06672, 0.97356
0.06714, 0.9738
0.06736, 0.97408
0.06774, 0.97444
0.06808, 0.97476
0.0685, 0.97508
0.06892, 0.97534
0.0692, 0.9757
0.06956, 0.97592
0.0701, 0.97612
0.07058, 0.97636
0.07088, 0.97654
0.07112, 0.97676
0.07152, 0.97696
0.07196, 0.97718
0.07248, 0.97744
0.07268, 0.97766
0.07322, 0.9779
0.07366, 0.9781
0.07436, 0.9784
0.07472, 0.97866
0.07528, 0.97888
0.0758, 0.97918
0.07634, 0.97944
0.07686, 0.97962
0.07732, 0.97982
0.07786, 0.98004
0.07838, 0.98026
0.0787, 0.98042
0.07906, 0.98064
0.07936, 0.98094
0.08, 0.98114
0.08066, 0.98142
0.08116, 0.98162
0.08166, 0.9819
0.08248, 0.98218
0.08288, 0.98238
0.08362, 0.98262
0.08426, 0.98284
0.08486, 0.98306
0.08556, 0.98326
0.0864, 0.98348
0.08708, 0.9837
0.0876, 0.98386
0.0885, 0.98406
0.0888, 0.98422
0.08958, 0.98454
0.09024, 0.98476
0.09074, 0.98492
0.09134, 0.98508
0.09172, 0.98532
0.09268, 0.98554
0.09322, 0.9857
0.09356, 0.98596
0.094, 0.98618
0.09474, 0.98636
0.09512, 0.98658
0.09566, 0.98674
0.09626, 0.98692
0.09726, 0.98712
0.0979, 0.98732
0.09856, 0.98756
0.09948, 0.98778
0.10008, 0.98796
0.10104, 0.98812
0.10226, 0.98836
0.10292, 0.98854
0.10404, 0.98872
0.10514, 0.98892
0.1058, 0.98912
0.10706, 0.9893
0.10818, 0.9895
0.1096, 0.98968
0.11036, 0.98986
0.11136, 0.99002
0.1119, 0.9902
0.1129, 0.9904
0.11378, 0.9906
0.11496, 0.9908
0.11594, 0.99102
0.11676, 0.99118
0.11768, 0.99142
0.1182, 0.99158
0.11944, 0.99176
0.12052, 0.99196
0.12178, 0.99212
0.12232, 0.99228
0.12344, 0.99244
0.12524, 0.99262
0.1268, 0.99278
0.1283, 0.99294
0.1304, 0.99316
0.13228, 0.99336
0.13292, 0.99356
0.13452, 0.99372
0.1359, 0.99388
0.13698, 0.99404
0.13896, 0.9942
0.14108, 0.99436
0.14324, 0.99452
0.1443, 0.99472
0.14558, 0.9949
0.14758, 0.99508
0.1499, 0.99524
0.15302, 0.99542
0.15606, 0.9956
0.15898, 0.99578
0.16248, 0.99596
0.1658, 0.9961
0.16848, 0.99626
0.17102, 0.99642
0.17494, 0.99658
0.17652, 0.99676
0.17914, 0.99696
0.18318, 0.9971
0.18594, 0.99728
0.18914, 0.99742
0.19172, 0.99758
0.19854, 0.99774
0.20224, 0.99788
0.20828, 0.99806
0.21342, 0.99824
0.22, 0.9984
0.22416, 0.99856
0.23042, 0.9987
0.23948, 0.99886
0.24436, 0.99898
0.25774, 0.99914
0.27468, 0.99928
0.28718, 0.99942
0.30808, 0.99956
0.33366, 0.9997
0.372, 0.99978
0.41298, 0.9999
0.47796, 0.99996
0.54128, 1.0
0.62954, 1.0
0.68162, 1.0
0.71396, 1.0
0.75536, 1.0
0.81706, 1.0
0.8873, 1.0
0.9757, 1.0
1.0, 1.0


==> csv/Siamese_ResNet50_Set_full_LR_-5.csv <==
X, Y
0.0, 0.0
0.0001, 0.00378
0.00026, 0.0053
0.00038, 0.00662
0.00054, 0.00922
0.0007, 0.01052
0.00082, 0.01204
0.00096, 0.01616
0.0011, 0.0178
0.00126, 0.0225
0.00142, 0.02388
0.00152, 0.02662
0.00168, 0.02866
0.00182, 0.03096
0.00204, 0.03414
0.0022, 0.0356
0.00234, 0.03714
0.00248, 0.03896
0.00264, 0.04098
0.00276, 0.04322
0.00294, 0.0449
0.00308, 0.0461
0.00322, 0.04822
0.00338, 0.05006
0.00352, 0.05322
0.00364, 0.0545
0.0038, 0.05756
0.0039, 0.06032
0.00404, 0.06162
0.0042, 0.0633
0.00434, 0.06448
0.0045, 0.06568
0.00464, 0.06772
0.00486, 0.06836
0.00502, 0.06996
0.0052, 0.07408
0.00542, 0.0759
0.00558, 0.07752
0.00572, 0.0794
0.00588, 0.08148
0.00604, 0.0829
0.0062, 0.08448
0.00634, 0.08674
0.0065, 0.08862
0.00662, 0.09054
0.00676, 0.09248
0.0069, 0.0939
0.00706, 0.09584
0.00722, 0.09922
0.00736, 0.10248
0.0075, 0.10452
0.00762, 0.10664
0.00778, 0.10862
0.00794, 0.11016
0.00812, 0.11174
0.00828, 0.11336
0.00842, 0.1161
0.00858, 0.11752
0.00876, 0.11986
0.00892, 0.12122
0.00906, 0.12264
0.00924, 0.12392
0.0094, 0.12498
0.00954, 0.12698
0.00966, 0.12816
0.00982, 0.12952
0.00998, 0.13096
0.01014, 0.13324
0.01032, 0.13422
0.01048, 0.13658
0.0106, 0.13782
0.01076, 0.13926
0.01092, 0.14136
0.01108, 0.14366
0.01122, 0.14536
0.01136, 0.14716
0.01154, 0.14864
0.01172, 0.14992
0.01184, 0.15106
0.01204, 0.153
0.01222, 0.15476
0.0124, 0.15644
0.01256, 0.15746
0.0127, 0.15892
0.01286, 0.1605
0.013, 0.16216
0.01318, 0.16418
0.01336, 0.16572
0.01352, 0.16666
0.0137, 0.16762
0.01384, 0.17064
0.01402, 0.17252
0.01418, 0.17338
0.01436, 0.17476
0.01452, 0.17638
0.01466, 0.17732
0.01484, 0.17868
0.01498, 0.1804
0.01516, 0.18318
0.01528, 0.186
0.0155, 0.18714
0.01568, 0.1884
0.01586, 0.19068
0.01602, 0.19222
0.01616, 0.1941
0.01632, 0.19522
0.01646, 0.19648
0.01668, 0.19866
0.01686, 0.20048
0.01704, 0.20272
0.0172, 0.2042
0.01738, 0.2063
0.01754, 0.20822
0.0177, 0.20962
0.01786, 0.21112
0.018, 0.21312
0.01818, 0.21394
0.01834, 0.21484
0.01854, 0.21636
0.01868, 0.2178
0.01886, 0.22004
0.01906, 0.22134
0.01922, 0.22264
0.01938, 0.22404
0.01954, 0.22582
0.01968, 0.22698
0.01984, 0.22978
0.02, 0.23168
0.02022, 0.2334
0.02038, 0.23404
0.02052, 0.23556
0.0207, 0.2363
0.02088, 0.23874
0.02108, 0.23998
0.02128, 0.24178
0.02144, 0.24372
0.0216, 0.24558
0.02176, 0.24744
0.02194, 0.24888
0.02212, 0.2499
0.02228, 0.25138
0.02246, 0.25294
0.02262, 0.25522
0.02282, 0.25698
0.02304, 0.25824
0.02318, 0.25966
0.02336, 0.26072
0.02352, 0.26256
0.02366, 0.26368
0.02384, 0.2653
0.024, 0.2667
0.02418, 0.269
0.02436, 0.26984
0.0245, 0.27066
0.02468, 0.27222
0.02488, 0.27406
0.02504, 0.27574
0.0252, 0.27662
0.0254, 0.27776
0.02558, 0.2792
0.0258, 0.28134
0.02596, 0.28318
0.02622, 0.28472
0.02642, 0.28804
0.0266, 0.28992
0.02676, 0.29254
0.02692, 0.29442
0.02708, 0.29596
0.02728, 0.29754
0.02748, 0.2987
0.0276, 0.30016
0.02778, 0.3014
0.02798, 0.30338
0.02818, 0.30576
0.02832, 0.30702
0.0285, 0.30816
0.02868, 0.30924
0.02884, 0.30996
0.029, 0.3126
0.02916, 0.31382
0.02936, 0.31542
0.02954, 0.31694
0.02974, 0.31834
0.0299, 0.31922
0.03008, 0.32034
0.03028, 0.32284
0.03044, 0.32466
0.0306, 0.32648
0.03076, 0.32758
0.03094, 0.32858
0.03112, 0.32984
0.03128, 0.33088
0.03148, 0.33232
0.03166, 0.33422
0.03182, 0.33554
0.03198, 0.33714
0.03216, 0.33882
0.03232, 0.33956
0.03248, 0.3408
0.03264, 0.34248
0.03286, 0.34382
0.03304, 0.34468
0.03322, 0.34584
0.03338, 0.34848
0.03356, 0.34994
0.03376, 0.3512
0.03394, 0.35224
0.03412, 0.35378
0.03428, 0.35502
0.03446, 0.35672
0.03462, 0.35776
0.03478, 0.35898
0.03502, 0.35978
0.03522, 0.36102
0.03538, 0.36226
0.0355, 0.36406
0.03564, 0.36544
0.03584, 0.3667
0.03598, 0.36796
0.03614, 0.3693
0.03632, 0.37076
0.03646, 0.37144
0.03662, 0.3724
0.03678, 0.37354
0.03696, 0.37478
0.03712, 0.37608
0.03734, 0.37682
0.0375, 0.3784
0.0377, 0.37966
0.03786, 0.38078
0.03804, 0.3825
0.0382, 0.38368
0.03838, 0.38546
0.03856, 0.38704
0.0387, 0.38908
0.03888, 0.38964
0.03906, 0.39034
0.03926, 0.39212
0.03944, 0.3927
0.0396, 0.39438
0.03976, 0.39582
0.03992, 0.39686
0.0401, 0.39826
0.04028, 0.39932
0.04048, 0.40018
0.04066, 0.40114
0.04082, 0.40294
0.041, 0.404
0.0412, 0.4046
0.04138, 0.40574
0.04162, 0.40776
0.04178, 0.40914
0.04198, 0.40958
0.04214, 0.41092
0.04232, 0.41226
0.04246, 0.4135
0.04262, 0.41438
0.04278, 0.4159
0.04292, 0.41696
0.04314, 0.41776
0.0433, 0.4192
0.04348, 0.42028
0.04364, 0.42104
0.0438, 0.42182
0.04398, 0.42356
0.04412, 0.42478
0.0443, 0.42594
0.04448, 0.42736
0.04466, 0.42856
0.04482, 0.4301
0.04498, 0.43104
0.04514, 0.43242
0.0453, 0.43394
0.0455, 0.43504
0.04568, 0.43606
0.04584, 0.43724
0.046, 0.4396
0.04616, 0.44018
0.04638, 0.44172
0.04654, 0.44264
0.0467, 0.44404
0.0469, 0.44508
0.0471, 0.4466
0.0473, 0.4484
0.04752, 0.44912
0.04768, 0.45064
0.04782, 0.45176
0.048, 0.4522
0.04814, 0.45296
0.04834, 0.45424
0.0485, 0.45568
0.04872, 0.45656
0.0489, 0.4579
0.04906, 0.45858
0.04922, 0.459
0.04934, 0.46006
0.0495, 0.46128
0.04966, 0.46204
0.04982, 0.4629
0.05002, 0.46386
0.05018, 0.46466
0.05034, 0.46534
0.0505, 0.4668
0.05068, 0.46786
0.05084, 0.46834
0.05104, 0.46936
0.05122, 0.47024
0.05142, 0.47108
0.05162, 0.47292
0.0518, 0.47358
0.05196, 0.4752
0.05212, 0.47586
0.05228, 0.47658
0.05248, 0.47764
0.05274, 0.47916
0.0529, 0.48094
0.05304, 0.48222
0.05322, 0.48448
0.05338, 0.4854
0.05356, 0.4866
0.05378, 0.48728
0.05396, 0.48844
0.0542, 0.48948
0.05442, 0.49118
0.05462, 0.49238
0.05484, 0.49406
0.05504, 0.49586
0.05524, 0.4972
0.05544, 0.49808
0.05562, 0.49946
0.05578, 0.50076
0.05596, 0.50218
0.05614, 0.5031
0.05634, 0.50458
0.05652, 0.50572
0.05668, 0.50702
0.05684, 0.50768
0.057, 0.50846
0.05716, 0.50974
0.0574, 0.51108
0.05756, 0.5118
0.05772, 0.51268
0.05788, 0.51446
0.05804, 0.5153
0.0582, 0.5172
0.05836, 0.51842
0.05856, 0.51942
0.05872, 0.52082
0.0589, 0.5219
0.05906, 0.52248
0.05926, 0.52356
0.05942, 0.52432
0.0596, 0.526
0.05978, 0.5276
0.05996, 0.5292
0.06016, 0.52996
0.06034, 0.53142
0.06052, 0.53264
0.0607, 0.5339
0.0609, 0.53572
0.06114, 0.53766
0.06132, 0.53842
0.0615, 0.53924
0.06168, 0.54056
0.06182, 0.54186
0.06198, 0.54308
0.0622, 0.5445
0.06238, 0.54526
0.06262, 0.54636
0.06284, 0.5475
0.06302, 0.54838
0.06322, 0.55082
0.06346, 0.55154
0.06366, 0.5526
0.06382, 0.55306
0.06402, 0.5549
0.06426, 0.55578
0.0645, 0.55706
0.06472, 0.55784
0.06494, 0.55874
0.06512, 0.55932
0.06532, 0.55998
0.06554, 0.56058
0.06578, 0.56194
0.06594, 0.56288
0.06612, 0.56382
0.06628, 0.56452
0.06648, 0.5663
0.06664, 0.56714
0.06682, 0.56808
0.067, 0.56906
0.06716, 0.57066
0.0673, 0.57204
0.0675, 0.5734
0.06766, 0.5742
0.06786, 0.57512
0.06804, 0.57588
0.0682, 0.5767
0.0684, 0.57766
0.0686, 0.57868
0.06878, 0.57986
0.06894, 0.58104
0.06912, 0.58236
0.06934, 0.5832
0.06958, 0.58434
0.06974, 0.58498
0.06996, 0.58628
0.07016, 0.58748
0.07036, 0.58826
0.07054, 0.59026
0.07072, 0.59076
0.0709, 0.59152
0.07106, 0.59262
0.07126, 0.59414
0.07146, 0.5952
0.07166, 0.59612
0.07188, 0.59714
0.07202, 0.5983
0.07228, 0.59868
0.07248, 0.59962
0.07264, 0.60178
0.07282, 0.6025
0.07302, 0.60288
0.07322, 0.60364
0.0734, 0.6046
0.07356, 0.60528
0.07368, 0.60572
0.07388, 0.60648
0.07408, 0.60724
0.07424, 0.608
0.07446, 0.60884
0.07466, 0.60954
0.07484, 0.61052
0.075, 0.6119
0.0753, 0.61276
0.07546, 0.61384
0.07562, 0.61508
0.07584, 0.61658
0.07602, 0.61716
0.0762, 0.61792
0.07636, 0.61914
0.07652, 0.62054
0.07668, 0.62118
0.07686, 0.6227
0.07704, 0.62338
0.07722, 0.62402
0.07742, 0.62466
0.07764, 0.6255
0.0778, 0.62614
0.07804, 0.62684
0.07822, 0.62746
0.07844, 0.6284
0.0786, 0.62932
0.07878, 0.62984
0.07896, 0.6309
0.07914, 0.63208
0.07934, 0.6329
0.07952, 0.63416
0.0797, 0.63498
0.07988, 0.63638
0.08006, 0.63702
0.08022, 0.63784
0.08038, 0.63826
0.0806, 0.63888
0.08082, 0.63986
0.08098, 0.64086
0.08116, 0.64156
0.08136, 0.642
0.08152, 0.64246
0.08172, 0.64324
0.0819, 0.64398
0.08218, 0.64454
0.08242, 0.6453
0.08262, 0.64652
0.08286, 0.64754
0.08308, 0.6483
0.08324, 0.64916
0.0834, 0.64986
0.08358, 0.65092
0.08374, 0.65154
0.08396, 0.65234
0.08426, 0.65334
0.08444, 0.65416
0.08462, 0.6556
0.0848, 0.65654
0.08498, 0.65706
0.08518, 0.65784
0.0854, 0.65854
0.08556, 0.65972
0.08574, 0.66006
0.08592, 0.66068
0.08612, 0.66206
0.0863, 0.6635
0.08648, 0.6645
0.0867, 0.66504
0.08688, 0.66642
0.08706, 0.66702
0.08726, 0.66794
0.08746, 0.66866
0.08766, 0.66914
0.08782, 0.66962
0.08802, 0.67046
0.08822, 0.67236
0.08844, 0.6732
0.08866, 0.67386
0.08888, 0.6746
0.0891, 0.6752
0.0893, 0.67586
0.0895, 0.67644
0.08976, 0.67734
0.08992, 0.67804
0.09012, 0.67882
0.09038, 0.67968
0.0906, 0.68026
0.09078, 0.681
0.09098, 0.6821
0.09116, 0.68306
0.0914, 0.68406
0.09158, 0.68456
0.09174, 0.68504
0.09198, 0.68602
0.09218, 0.68662
0.09234, 0.6876
0.09256, 0.68834
0.09278, 0.68878
0.09298, 0.68962
0.09324, 0.69022
0.09342, 0.69128
0.09358, 0.69196
0.0938, 0.693
0.09398, 0.69372
0.0942, 0.6941
0.0944, 0.69478
0.09458, 0.69538
0.09478, 0.696
0.09496, 0.69694
0.09516, 0.69742
0.09534, 0.69774
0.09554, 0.69858
0.09588, 0.69928
0.09606, 0.69986
0.09626, 0.70102
0.09642, 0.70216
0.09668, 0.70284
0.09686, 0.70362
0.09704, 0.70426
0.09726, 0.70508
0.09742, 0.70598
0.09772, 0.70658
0.0979, 0.70754
0.09812, 0.70854
0.0983, 0.7092
0.09852, 0.70986
0.09868, 0.7106
0.09888, 0.71148
0.09904, 0.71204
0.09928, 0.7132
0.0995, 0.71402
0.09968, 0.71512
0.09984, 0.71584
0.10004, 0.71658
0.10028, 0.71712
0.10054, 0.71812
0.10076, 0.71876
0.10094, 0.71944
0.10116, 0.72084
0.10136, 0.7214
0.10156, 0.7223
0.10176, 0.72304
0.10198, 0.72378
0.1022, 0.72476
0.10238, 0.72564
0.1026, 0.72666
0.1028, 0.72766
0.10304, 0.72846
0.1033, 0.7293
0.10356, 0.72984
0.1038, 0.73034
0.10402, 0.7308
0.10426, 0.732
0.10444, 0.73274
0.10474, 0.7336
0.10494, 0.7349
0.10514, 0.73558
0.10532, 0.73644
0.10556, 0.7372
0.1058, 0.73796
0.10596, 0.73876
0.10616, 0.73964
0.10636, 0.74012
0.10668, 0.74086
0.10684, 0.74144
0.10702, 0.74174
0.10724, 0.7427
0.10742, 0.74368
0.10762, 0.7445
0.10778, 0.74548
0.108, 0.74622
0.10818, 0.7468
0.1084, 0.7473
0.10858, 0.748
0.10874, 0.74864
0.10904, 0.74946
0.10928, 0.74996
0.10966, 0.75032
0.1099, 0.75072
0.11012, 0.75148
0.11032, 0.75198
0.11056, 0.7526
0.11076, 0.75318
0.111, 0.75362
0.11124, 0.75436
0.11142, 0.75508
0.11164, 0.75598
0.1118, 0.75696
0.112, 0.75784
0.11226, 0.7586
0.11242, 0.7591
0.11264, 0.7594
0.11282, 0.75986
0.11308, 0.76036
0.11328, 0.76134
0.11348, 0.76184
0.11374, 0.76248
0.11392, 0.76346
0.1141, 0.76436
0.11432, 0.76498
0.11454, 0.7654
0.11478, 0.76602
0.115, 0.76648
0.1152, 0.76708
0.11542, 0.7679
0.11558, 0.7686
0.11578, 0.76914
0.11596, 0.76988
0.11622, 0.77044
0.1164, 0.77086
0.11664, 0.77144
0.1168, 0.77212
0.11712, 0.77266
0.11738, 0.77318
0.1176, 0.77388
0.11778, 0.77432
0.11798, 0.77474
0.11814, 0.77538
0.11832, 0.7762
0.11856, 0.7767
0.11878, 0.7774
0.11908, 0.77782
0.1193, 0.7786
0.11946, 0.77914
0.11966, 0.77966
0.1199, 0.78018
0.1201, 0.7808
0.1203, 0.78128
0.12056, 0.78182
0.12074, 0.78252
0.12094, 0.78336
0.12122, 0.78376
0.12138, 0.78422
0.1216, 0.78514
0.1218, 0.7858
0.122, 0.7862
0.12226, 0.78648
0.12246, 0.78708
0.12272, 0.78766
0.12292, 0.78828
0.12312, 0.7887
0.12332, 0.78908
0.12354, 0.78954
0.12374, 0.78986
0.12398, 0.79044
0.12424, 0.79088
0.12444, 0.79126
0.12466, 0.79212
0.12486, 0.79282
0.12506, 0.7932
0.1253, 0.79364
0.1255, 0.794
0.1257, 0.79458
0.12588, 0.79498
0.12616, 0.79544
0.12652, 0.7958
0.12678, 0.79614
0.127, 0.797
0.1273, 0.79742
0.12752, 0.79782
0.12774, 0.79818
0.12798, 0.7989
0.1282, 0.79934
0.12844, 0.80018
0.12864, 0.80046
0.12882, 0.80118
0.12906, 0.80162
0.12926, 0.80222
0.12948, 0.80298
0.12968, 0.80358
0.12986, 0.80432
0.13016, 0.80466
0.13042, 0.80506
0.1307, 0.8054
0.13092, 0.80568
0.13118, 0.80618
0.13138, 0.80676
0.13162, 0.80734
0.13186, 0.8081
0.13212, 0.80856
0.1323, 0.80896
0.13252, 0.80936
0.1327, 0.80976
0.13288, 0.81032
0.13312, 0.8109
0.13334, 0.81124
0.13354, 0.81152
0.13382, 0.81186
0.13404, 0.81236
0.1343, 0.81294
0.13448, 0.81328
0.1347, 0.81384
0.13492, 0.8143
0.13518, 0.815
0.13546, 0.81554
0.13564, 0.81594
0.13588, 0.8164
0.13608, 0.81688
0.13638, 0.81754
0.1366, 0.81798
0.13678, 0.81842
0.13708, 0.81882
0.1373, 0.8193
0.1376, 0.81988
0.13796, 0.8202
0.13814, 0.82062
0.13834, 0.82096
0.13854, 0.82148
0.13876, 0.82208
0.13896, 0.82256
0.13918, 0.82302
0.13938, 0.8234
0.1396, 0.82388
0.13982, 0.8242
0.14006, 0.82484
0.14026, 0.82538
0.1405, 0.82622
0.14084, 0.82694
0.14112, 0.82744
0.14132, 0.82782
0.14158, 0.8282
0.14184, 0.82858
0.14214, 0.82944
0.14232, 0.82998
0.14256, 0.83072
0.14282, 0.8311
0.14322, 0.83152
0.14354, 0.83208
0.14378, 0.83252
0.14402, 0.83318
0.14428, 0.83364
0.14444, 0.83416
0.14464, 0.83478
0.1449, 0.83506
0.1451, 0.83582
0.14528, 0.83644
0.14564, 0.83724
0.14594, 0.83772
0.14618, 0.8382
0.1464, 0.83876
0.14668, 0.83926
0.1469, 0.83982
0.1471, 0.84042
0.14728, 0.84082
0.14752, 0.84118
0.14774, 0.84156
0.14798, 0.84226
0.14826, 0.84288
0.14844, 0.84318
0.14874, 0.8436
0.14892, 0.84408
0.14916, 0.8445
0.14938, 0.84494
0.14956, 0.84546
0.14994, 0.8458
0.15014, 0.84624
0.15046, 0.84686
0.1507, 0.84724
0.15086, 0.84782
0.15118, 0.84852
0.1514, 0.84902
0.1516, 0.84936
0.15182, 0.84984
0.15202, 0.85044
0.15234, 0.85084
0.15256, 0.85136
0.15282, 0.85182
0.15314, 0.85242
0.1534, 0.85292
0.15362, 0.85332
0.15384, 0.85374
0.15414, 0.85402
0.15436, 0.85446
0.15452, 0.85496
0.15476, 0.8554
0.15502, 0.85588
0.15528, 0.85622
0.15552, 0.85662
0.15576, 0.85698
0.15602, 0.85744
0.15628, 0.85786
0.15654, 0.8582
0.15678, 0.85846
0.15702, 0.85878
0.1573, 0.85928
0.15748, 0.8598
0.15764, 0.86016
0.15796, 0.86048
0.15824, 0.8609
0.1585, 0.86152
0.15874, 0.86226
0.15902, 0.8626
0.15928, 0.8629
0.15954, 0.8636
0.15982, 0.86416
0.16004, 0.86448
0.1603, 0.86486
0.16056, 0.86544
0.16086, 0.86576
0.1611, 0.8662
0.16134, 0.8666
0.1616, 0.86692
0.16182, 0.86734
0.16204, 0.86794
0.16228, 0.86838
0.16254, 0.86868
0.16284, 0.86916
0.16302, 0.86958
0.16328, 0.86978
0.16354, 0.87022
0.1638, 0.87072
0.164, 0.87118
0.16418, 0.87154
0.1644, 0.87212
0.16466, 0.87286
0.16486, 0.87316
0.1651, 0.87356
0.16538, 0.87386
0.1656, 0.8741
0.16576, 0.8744
0.166, 0.8746
0.16624, 0.87518
0.16644, 0.87548
0.16672, 0.87578
0.16698, 0.87624
0.16722, 0.8767
0.16748, 0.877
0.16774, 0.87746
0.16798, 0.87792
0.16828, 0.87854
0.16864, 0.87886
0.16894, 0.87922
0.16914, 0.87962
0.16932, 0.88004
0.16962, 0.8804
0.16988, 0.88086
0.17032, 0.88144
0.17052, 0.88178
0.17084, 0.88224
0.17112, 0.8827
0.17142, 0.88308
0.17172, 0.8837
0.17204, 0.8839
0.17222, 0.8843
0.17244, 0.8849
0.17262, 0.88518
0.17304, 0.88552
0.17334, 0.88592
0.17368, 0.88644
0.174, 0.8869
0.17424, 0.88724
0.17456, 0.88748
0.17476, 0.88778
0.17494, 0.88826
0.1753, 0.88868
0.17554, 0.88912
0.17584, 0.88928
0.17616, 0.88952
0.17642, 0.88996
0.1769, 0.89036
0.17716, 0.89062
0.17742, 0.89096
0.17764, 0.89132
0.178, 0.89158
0.17822, 0.89226
0.1785, 0.89248
0.17892, 0.89288
0.17938, 0.89324
0.17968, 0.89352
0.17994, 0.89376
0.1803, 0.89404
0.18054, 0.89438
0.18086, 0.8948
0.18116, 0.89516
0.18144, 0.89542
0.18182, 0.89568
0.1821, 0.89604
0.1824, 0.89642
0.18266, 0.89662
0.18296, 0.89712
0.18326, 0.89748
0.18352, 0.8978
0.18374, 0.89814
0.18394, 0.8984
0.1842, 0.89868
0.1846, 0.89914
0.18494, 0.89958
0.18524, 0.89994
0.18562, 0.90026
0.18594, 0.9007
0.18622, 0.9009
0.1864, 0.90114
0.18668, 0.90146
0.18706, 0.90174
0.18734, 0.90206
0.1876, 0.90234
0.18802, 0.90274
0.1882, 0.90304
0.1885, 0.9033
0.18886, 0.90366
0.18928, 0.90438
0.18948, 0.90466
0.18978, 0.90504
0.18996, 0.90528
0.1903, 0.90544
0.19058, 0.90574
0.19076, 0.90608
0.19102, 0.90626
0.19126, 0.90662
0.19154, 0.90696
0.19182, 0.9073
0.1921, 0.90768
0.19238, 0.90806
0.1927, 0.90836
0.193, 0.90858
0.19326, 0.909
0.1935, 0.90934
0.19384, 0.9097
0.1942, 0.90992
0.19448, 0.91022
0.19474, 0.91062
0.1951, 0.9109
0.19548, 0.91118
0.19574, 0.91156
0.19596, 0.91194
0.1962, 0.91228
0.1967, 0.91256
0.19708, 0.91286
0.19732, 0.91314
0.1977, 0.91336
0.19794, 0.9137
0.19828, 0.91438
0.19854, 0.9147
0.19882, 0.91502
0.19928, 0.91524
0.1995, 0.91558
0.19986, 0.91592
0.20016, 0.91618
0.20042, 0.91648
0.20076, 0.91682
0.20104, 0.9171
0.20132, 0.91736
0.2016, 0.91786
0.20192, 0.91818
0.20216, 0.91864
0.20236, 0.9189
0.20282, 0.91924
0.20324, 0.91948
0.20352, 0.91974
0.20378, 0.92026
0.204, 0.92064
0.20446, 0.92126
0.20488, 0.92156
0.20514, 0.9221
0.2055, 0.92242
0.20584, 0.9227
0.2061, 0.92302
0.20662, 0.92332
0.20696, 0.92378
0.20738, 0.92412
0.20762, 0.92434
0.20784, 0.9247
0.20822, 0.92494
0.2085, 0.92516
0.20874, 0.9256
0.20942, 0.926
0.20972, 0.9264
0.20998, 0.92666
0.21026, 0.92694
0.21048, 0.92726
0.2108, 0.9275
0.2111, 0.9278
0.21132, 0.928
0.21166, 0.92834
0.21198, 0.92868
0.21248, 0.92896
0.21286, 0.92912
0.2132, 0.92932
0.21348, 0.9296
0.21392, 0.92988
0.21418, 0.93016
0.2145, 0.93054
0.21478, 0.93082
0.215, 0.9311
0.21544, 0.93142
0.2157, 0.93178
0.21602, 0.93202
0.21644, 0.9324
0.21674, 0.93276
0.21716, 0.933
0.21772, 0.93332
0.218, 0.93352
0.2185, 0.9337
0.2188, 0.93388
0.21928, 0.93428
0.21966, 0.93448
0.22012, 0.93478
0.2205, 0.93508
0.22082, 0.9355
0.2213, 0.93576
0.22164, 0.9362
0.22226, 0.93644
0.22254, 0.93672
0.22294, 0.93696
0.22338, 0.93718
0.2238, 0.93746
0.22414, 0.93778
0.22454, 0.93812
0.22502, 0.93846
0.22534, 0.9387
0.22572, 0.93888
0.22614, 0.93912
0.22664, 0.93942
0.22748, 0.93982
0.22794, 0.94002
0.2283, 0.94022
0.22858, 0.94054
0.2289, 0.94072
0.22934, 0.941
0.22972, 0.94132
0.23016, 0.94168
0.23054, 0.94196
0.2309, 0.94222
0.2312, 0.94242
0.23154, 0.94274
0.23198, 0.94302
0.23244, 0.94322
0.23278, 0.94348
0.23304, 0.94384
0.23338, 0.94402
0.23394, 0.94424
0.2343, 0.94454
0.23466, 0.94474
0.2351, 0.945
0.23562, 0.9452
0.2361, 0.94552
0.23648, 0.94574
0.23678, 0.946
0.23716, 0.94616
0.23756, 0.9465
0.23788, 0.94666
0.23826, 0.94698
0.2386, 0.94724
0.2389, 0.9476
0.23922, 0.94784
0.23986, 0.94806
0.24036, 0.9483
0.24054, 0.94848
0.2409, 0.94872
0.24132, 0.94896
0.2416, 0.9492
0.24216, 0.94936
0.24256, 0.94954
0.24306, 0.94974
0.24338, 0.95002
0.2436, 0.95034
0.24394, 0.95066
0.24428, 0.9509
0.24468, 0.9512
0.24518, 0.95146
0.24564, 0.95176
0.2462, 0.952
0.24664, 0.95228
0.247, 0.9525
0.2473, 0.95274
0.24766, 0.95312
0.24808, 0.9534
0.2486, 0.95362
0.24918, 0.95392
0.24962, 0.95422
0.25028, 0.95448
0.2508, 0.9547
0.25156, 0.95492
0.2519, 0.95522
0.25226, 0.95552
0.25266, 0.95584
0.25302, 0.95608
0.25354, 0.9564
0.25398, 0.95668
0.25436, 0.9569
0.2548, 0.95708
0.25536, 0.95732
0.25582, 0.9576
0.25626, 0.95788
0.25682, 0.95812
0.2574, 0.95844
0.2579, 0.9587
0.2585, 0.9589
0.25886, 0.95908
0.25926, 0.95928
0.25994, 0.95952
0.26044, 0.95972
0.261, 0.95988
0.26152, 0.96014
0.26178, 0.96032
0.2623, 0.96048
0.26276, 0.96068
0.26312, 0.96098
0.26352, 0.96118
0.26398, 0.9615
0.26452, 0.96172
0.26524, 0.9619
0.26566, 0.96212
0.26616, 0.96236
0.2668, 0.96266
0.26714, 0.96288
0.26744, 0.96326
0.2683, 0.96344
0.26874, 0.96366
0.26896, 0.9639
0.2695, 0.96414
0.26994, 0.96434
0.27032, 0.96458
0.2708, 0.96484
0.2713, 0.96512
0.272, 0.96538
0.27264, 0.96558
0.27316, 0.96586
0.27348, 0.96608
0.27412, 0.96632
0.27458, 0.96654
0.27514, 0.96682
0.2756, 0.96714
0.2768, 0.96732
0.27748, 0.96752
0.27792, 0.96774
0.27842, 0.96796
0.2788, 0.9682
0.27914, 0.9684
0.28004, 0.96862
0.28054, 0.9688
0.28134, 0.969
0.28184, 0.96922
0.28236, 0.96956
0.28282, 0.96976
0.2833, 0.96996
0.28396, 0.97016
0.28452, 0.97034
0.28522, 0.97058
0.28574, 0.9708
0.28618, 0.97106
0.28684, 0.97122
0.28782, 0.97144
0.28846, 0.97166
0.28916, 0.97184
0.29018, 0.972
0.29088, 0.9722
0.29134, 0.9724
0.29226, 0.9727
0.293, 0.97286
0.2937, 0.97304
0.29438, 0.97334
0.2951, 0.9736
0.2958, 0.97386
0.29626, 0.97402
0.29726, 0.97426
0.29776, 0.97448
0.29816, 0.9747
0.2989, 0.97492
0.29994, 0.97512
0.3008, 0.9753
0.30134, 0.97552
0.30194, 0.97578
0.3024, 0.97604
0.30326, 0.97628
0.3038, 0.97646
0.30422, 0.97668
0.30492, 0.97686
0.30558, 0.97704
0.30616, 0.97722
0.30674, 0.9774
0.30782, 0.97764
0.30856, 0.97788
0.30902, 0.97804
0.31034, 0.97824
0.31104, 0.97846
0.31174, 0.97862
0.31242, 0.97878
0.31312, 0.97902
0.3138, 0.9792
0.31438, 0.9794
0.31546, 0.97966
0.31612, 0.97986
0.31698, 0.98002
0.31786, 0.9802
0.31846, 0.98044
0.31922, 0.9807
0.31982, 0.9809
0.3206, 0.98116
0.32124, 0.98134
0.32218, 0.98152
0.3235, 0.98174
0.3243, 0.9819
0.3252, 0.98214
0.3262, 0.98236
0.32692, 0.98252
0.32784, 0.98272
0.32834, 0.98292
0.32886, 0.98308
0.33002, 0.98324
0.33074, 0.98348
0.33152, 0.98372
0.33234, 0.98392
0.33402, 0.98412
0.33486, 0.98428
0.33576, 0.98446
0.33642, 0.98462
0.33726, 0.9848
0.33844, 0.98496
0.33958, 0.98516
0.34108, 0.98538
0.3418, 0.98558
0.34372, 0.98576
0.34528, 0.98592
0.34598, 0.9861
0.3475, 0.9863
0.3485, 0.9865
0.34984, 0.98668
0.35056, 0.9869
0.35216, 0.98708
0.35322, 0.98726
0.35402, 0.98742
0.35566, 0.98758
0.35732, 0.98774
0.35882, 0.9879
0.3605, 0.98808
0.36186, 0.98826
0.36344, 0.98846
0.36498, 0.98864
0.36712, 0.9888
0.368, 0.98896
0.36868, 0.98912
0.36964, 0.98928
0.37122, 0.98946
0.3725, 0.98964
0.37452, 0.98984
0.3755, 0.99
0.37716, 0.99018
0.37942, 0.99036
0.38106, 0.99056
0.38408, 0.99072
0.38582, 0.99088
0.38658, 0.99106
0.38892, 0.99122
0.39176, 0.9914
0.39234, 0.99156
0.39354, 0.99174
0.39584, 0.9919
0.39786, 0.99204
0.39958, 0.9922
0.40194, 0.99238
0.40458, 0.99258
0.4071, 0.99276
0.408, 0.99296
0.4098, 0.99312
0.4124, 0.99326
0.4143, 0.99342
0.41756, 0.9936
0.41986, 0.9938
0.42512, 0.99398
0.42936, 0.99416
0.43284, 0.99434
0.43564, 0.99454
0.44154, 0.9947
0.44438, 0.99486
0.45006, 0.99504
0.45424, 0.9952
0.45814, 0.99536
0.46298, 0.99552
0.46596, 0.99568
0.46944, 0.99584
0.47678, 0.996
0.4853, 0.99612
0.49278, 0.99628
0.49838, 0.99648
0.5042, 0.99664
0.5096, 0.9968
0.51258, 0.99696
0.5218, 0.99712
0.52662, 0.99728
0.54096, 0.99744
0.5472, 0.9976
0.55324, 0.99776
0.5614, 0.99792
0.57318, 0.99808
0.57942, 0.99824
0.58498, 0.9984
0.59618, 0.99854
0.60464, 0.99868
0.61216, 0.99884
0.62268, 0.99898
0.64098, 0.99912
0.65468, 0.99928
0.67758, 0.99944
0.69386, 0.99956
0.7106, 0.99972
0.72706, 0.99982
0.74806, 0.99992
0.80788, 0.99998
1.0, 1.0


==> csv/Siamese_ResNet50_Set_full_LR_-6.csv <==
X,Y
0.0,0.0
0.00016, 0.00182
0.00038, 0.00368
0.0006, 0.00476
0.00076, 0.00704
0.00094, 0.00868
0.00114, 0.00972
0.00132, 0.01144
0.00154, 0.01248
0.00178, 0.01328
0.00194, 0.01442
0.0021, 0.01544
0.00228, 0.01716
0.00244, 0.01806
0.00258, 0.0196
0.00274, 0.02142
0.0029, 0.02318
0.00306, 0.02604
0.00324, 0.0272
0.0034, 0.02834
0.0036, 0.02998
0.00376, 0.03184
0.00392, 0.03396
0.00412, 0.0347
0.00428, 0.03628
0.00444, 0.03728
0.0046, 0.03862
0.00484, 0.0401
0.00506, 0.0415
0.00524, 0.0426
0.00542, 0.04428
0.00558, 0.04592
0.00574, 0.04756
0.00592, 0.04892
0.00608, 0.05004
0.00626, 0.05158
0.00642, 0.0521
0.00658, 0.05338
0.00676, 0.05496
0.00694, 0.0562
0.00712, 0.05784
0.00732, 0.05884
0.00746, 0.05966
0.00764, 0.06046
0.00786, 0.06146
0.00806, 0.06236
0.00828, 0.06354
0.00844, 0.06526
0.00862, 0.06614
0.0088, 0.06686
0.00896, 0.06804
0.00918, 0.06954
0.00936, 0.0709
0.00952, 0.07194
0.0097, 0.07302
0.00988, 0.07452
0.01006, 0.07542
0.01024, 0.07652
0.01038, 0.0773
0.01056, 0.0779
0.01072, 0.07842
0.01088, 0.08014
0.01104, 0.0814
0.01118, 0.08226
0.01136, 0.08356
0.01156, 0.08428
0.01174, 0.08576
0.01192, 0.08692
0.01208, 0.0887
0.01224, 0.09022
0.01246, 0.09192
0.01262, 0.0927
0.0128, 0.0936
0.01296, 0.09496
0.01316, 0.09578
0.01332, 0.09696
0.01352, 0.09832
0.0137, 0.09956
0.01388, 0.10008
0.01408, 0.10146
0.01426, 0.10298
0.01442, 0.1041
0.01462, 0.1048
0.01476, 0.1057
0.01494, 0.10662
0.0151, 0.10736
0.01532, 0.10848
0.0155, 0.1091
0.01566, 0.11104
0.01588, 0.11178
0.01604, 0.11288
0.01622, 0.11372
0.01642, 0.11504
0.01662, 0.11564
0.01676, 0.11632
0.01694, 0.11706
0.01712, 0.11778
0.0173, 0.11902
0.01748, 0.12014
0.01764, 0.121
0.0178, 0.1223
0.01796, 0.12306
0.01812, 0.12466
0.0183, 0.12588
0.0185, 0.12774
0.01868, 0.12888
0.01884, 0.12976
0.01906, 0.13122
0.01922, 0.13188
0.0194, 0.13326
0.0196, 0.13434
0.01986, 0.13534
0.02008, 0.13626
0.02024, 0.13704
0.0204, 0.1384
0.02058, 0.13944
0.02078, 0.14024
0.02096, 0.14154
0.02116, 0.1421
0.02138, 0.14322
0.02154, 0.1438
0.02168, 0.14508
0.02184, 0.14614
0.02202, 0.14822
0.02224, 0.14922
0.0224, 0.15018
0.02256, 0.15108
0.02276, 0.15196
0.02294, 0.15302
0.02312, 0.15368
0.02328, 0.15422
0.02344, 0.1557
0.0236, 0.15652
0.0238, 0.15778
0.02398, 0.15902
0.02416, 0.1601
0.02432, 0.16078
0.02452, 0.16194
0.0247, 0.1629
0.02486, 0.16362
0.02504, 0.16488
0.0252, 0.16556
0.02538, 0.1666
0.02556, 0.1673
0.02576, 0.16866
0.02596, 0.16936
0.0262, 0.17028
0.0264, 0.1714
0.0266, 0.1723
0.02678, 0.173
0.02698, 0.17402
0.02714, 0.17512
0.02732, 0.17646
0.02748, 0.1771
0.02766, 0.17798
0.02784, 0.17904
0.028, 0.18006
0.02824, 0.18088
0.0284, 0.18164
0.02858, 0.18226
0.02882, 0.18376
0.02898, 0.18458
0.02916, 0.18594
0.02936, 0.18644
0.02952, 0.1875
0.02974, 0.18916
0.02994, 0.19146
0.03018, 0.19228
0.03032, 0.19322
0.03046, 0.1941
0.03064, 0.1951
0.03084, 0.19592
0.03098, 0.19672
0.03118, 0.19764
0.03146, 0.19888
0.03162, 0.19972
0.03178, 0.2007
0.03194, 0.20126
0.03218, 0.20176
0.03234, 0.2027
0.0325, 0.20408
0.03272, 0.2055
0.0329, 0.20612
0.03306, 0.20726
0.03328, 0.2078
0.03348, 0.20872
0.03368, 0.20956
0.0339, 0.21028
0.0341, 0.21126
0.03428, 0.21226
0.0345, 0.2134
0.03466, 0.21416
0.03482, 0.21524
0.03502, 0.2175
0.03522, 0.2188
0.03544, 0.2198
0.0356, 0.22134
0.03578, 0.2222
0.036, 0.2228
0.03622, 0.22364
0.03642, 0.22458
0.03662, 0.22542
0.03684, 0.22626
0.03702, 0.22724
0.03724, 0.22784
0.03742, 0.229
0.03762, 0.23002
0.03778, 0.23096
0.03796, 0.2318
0.03812, 0.23294
0.03836, 0.23444
0.03862, 0.23512
0.0388, 0.23564
0.03902, 0.23644
0.03922, 0.23782
0.03938, 0.23858
0.03956, 0.23982
0.03974, 0.24128
0.0399, 0.24184
0.04006, 0.24284
0.04026, 0.24366
0.04042, 0.24476
0.0406, 0.24544
0.04076, 0.24616
0.04096, 0.24662
0.04118, 0.2476
0.04138, 0.24826
0.04156, 0.24906
0.04174, 0.24984
0.04192, 0.25106
0.0421, 0.2518
0.04228, 0.25362
0.04244, 0.2545
0.04262, 0.25532
0.04278, 0.25716
0.04296, 0.25808
0.04314, 0.25862
0.04332, 0.25958
0.04352, 0.2601
0.04372, 0.26148
0.04388, 0.26252
0.04404, 0.26358
0.04426, 0.26448
0.0445, 0.2655
0.0447, 0.26646
0.04492, 0.26718
0.04514, 0.2679
0.04532, 0.26874
0.04548, 0.26996
0.04564, 0.2704
0.0458, 0.271
0.04598, 0.27194
0.04614, 0.27282
0.0463, 0.27368
0.04648, 0.2746
0.04668, 0.27504
0.04686, 0.27634
0.04704, 0.27724
0.04728, 0.27804
0.04752, 0.27854
0.0477, 0.27984
0.04788, 0.28162
0.04812, 0.28286
0.04836, 0.28398
0.04856, 0.28454
0.04876, 0.2856
0.04894, 0.28614
0.04918, 0.28682
0.04934, 0.2877
0.04954, 0.28826
0.04976, 0.2896
0.04998, 0.29078
0.05016, 0.29176
0.05032, 0.29254
0.0505, 0.2931
0.0507, 0.29372
0.05086, 0.29458
0.05102, 0.2956
0.0512, 0.2961
0.0514, 0.2969
0.05158, 0.29736
0.05176, 0.2982
0.05196, 0.29892
0.05218, 0.29982
0.05234, 0.30088
0.05258, 0.30236
0.05276, 0.30312
0.05292, 0.30392
0.0531, 0.30452
0.05328, 0.3053
0.05352, 0.30608
0.0537, 0.30688
0.05388, 0.30746
0.05406, 0.3086
0.05426, 0.30952
0.05444, 0.31044
0.05466, 0.31168
0.05482, 0.31248
0.05502, 0.31312
0.05522, 0.31356
0.05538, 0.31444
0.05556, 0.31496
0.05574, 0.31588
0.05592, 0.3166
0.05612, 0.31804
0.05638, 0.3192
0.05658, 0.32028
0.05676, 0.32134
0.05694, 0.32202
0.0571, 0.32296
0.05726, 0.32354
0.05746, 0.32452
0.05762, 0.32536
0.05784, 0.32668
0.058, 0.32704
0.05818, 0.3281
0.05838, 0.32874
0.0586, 0.32966
0.05878, 0.33056
0.05908, 0.33232
0.05926, 0.33314
0.05946, 0.33422
0.05966, 0.3348
0.05982, 0.33588
0.06004, 0.33724
0.0602, 0.33804
0.06036, 0.33884
0.06054, 0.33972
0.06068, 0.34038
0.06088, 0.34112
0.06102, 0.34198
0.06132, 0.34296
0.06152, 0.34356
0.06174, 0.34438
0.06196, 0.34502
0.06218, 0.34578
0.06238, 0.34674
0.06258, 0.34754
0.06278, 0.34824
0.06294, 0.349
0.06316, 0.34982
0.06336, 0.35068
0.06352, 0.35176
0.06368, 0.35276
0.0639, 0.35338
0.06414, 0.3542
0.06438, 0.3555
0.06462, 0.3566
0.0648, 0.35712
0.06494, 0.35786
0.06512, 0.35876
0.06532, 0.35984
0.06552, 0.36068
0.0657, 0.36182
0.0659, 0.36258
0.06608, 0.36318
0.06626, 0.36436
0.06644, 0.36512
0.06666, 0.36626
0.06692, 0.36714
0.06706, 0.36792
0.06726, 0.36872
0.06742, 0.36994
0.0676, 0.37052
0.06788, 0.3711
0.06812, 0.37178
0.06832, 0.37272
0.06854, 0.37372
0.06874, 0.37438
0.06892, 0.37528
0.0691, 0.37604
0.06928, 0.37668
0.06944, 0.37748
0.0696, 0.37814
0.06978, 0.37872
0.06998, 0.37938
0.07016, 0.38008
0.0703, 0.38136
0.07046, 0.38208
0.07068, 0.38314
0.07084, 0.38368
0.07104, 0.38418
0.07122, 0.38516
0.07142, 0.38594
0.0716, 0.38686
0.07182, 0.38734
0.07206, 0.38828
0.07226, 0.38952
0.07248, 0.39072
0.07268, 0.39186
0.07284, 0.39308
0.07304, 0.39406
0.0732, 0.39474
0.07338, 0.39654
0.07354, 0.397
0.07372, 0.39792
0.07394, 0.39922
0.07412, 0.4
0.0743, 0.40054
0.0745, 0.4013
0.07466, 0.40172
0.07492, 0.40234
0.07508, 0.40284
0.07526, 0.40398
0.07546, 0.40502
0.07568, 0.4058
0.0759, 0.40664
0.07606, 0.40786
0.07624, 0.40868
0.07654, 0.40922
0.07678, 0.40986
0.07696, 0.4106
0.07716, 0.41124
0.07736, 0.41204
0.07758, 0.41304
0.0778, 0.41378
0.07798, 0.4145
0.07814, 0.41514
0.07832, 0.41572
0.07854, 0.41658
0.07874, 0.41728
0.079, 0.41856
0.07924, 0.41938
0.07944, 0.42018
0.07962, 0.42084
0.07984, 0.42132
0.08004, 0.42164
0.08022, 0.4225
0.08044, 0.4232
0.08064, 0.42398
0.08082, 0.42468
0.08104, 0.42568
0.08122, 0.42626
0.0815, 0.42714
0.08176, 0.42816
0.08198, 0.4286
0.08214, 0.42958
0.08236, 0.43016
0.08254, 0.43072
0.08268, 0.43164
0.08294, 0.43302
0.0831, 0.43406
0.08332, 0.43444
0.08354, 0.43518
0.08384, 0.43558
0.08404, 0.43602
0.08422, 0.43648
0.08442, 0.43726
0.08466, 0.43812
0.08486, 0.43894
0.0851, 0.44002
0.08532, 0.44084
0.0855, 0.44152
0.08568, 0.44262
0.08588, 0.44356
0.0861, 0.44426
0.08632, 0.44504
0.08648, 0.4456
0.08666, 0.44598
0.08684, 0.44666
0.087, 0.44724
0.08724, 0.44836
0.08746, 0.44908
0.08764, 0.44992
0.08782, 0.45062
0.08808, 0.45126
0.08826, 0.45188
0.0885, 0.45328
0.08872, 0.454
0.08894, 0.45518
0.08914, 0.45572
0.08932, 0.45688
0.0895, 0.45752
0.08968, 0.4583
0.08986, 0.45902
0.09006, 0.45974
0.09022, 0.46024
0.0904, 0.46082
0.09054, 0.46152
0.09074, 0.46202
0.0909, 0.46346
0.09108, 0.46394
0.09128, 0.46502
0.0915, 0.4658
0.09172, 0.46662
0.0919, 0.46722
0.0921, 0.46804
0.09234, 0.46886
0.09256, 0.47032
0.09276, 0.47098
0.09296, 0.47172
0.09316, 0.47212
0.09332, 0.47314
0.09356, 0.47388
0.09372, 0.47462
0.09388, 0.4756
0.09408, 0.47634
0.09428, 0.47738
0.0945, 0.47844
0.0947, 0.4794
0.09492, 0.47988
0.0951, 0.48044
0.09532, 0.48146
0.09552, 0.48194
0.09568, 0.48264
0.09586, 0.4834
0.09606, 0.48406
0.09626, 0.48482
0.0965, 0.48586
0.09672, 0.48642
0.0969, 0.48698
0.09706, 0.48782
0.09726, 0.48874
0.09744, 0.48956
0.0976, 0.49026
0.09778, 0.49086
0.098, 0.49148
0.0982, 0.49204
0.09836, 0.49294
0.09852, 0.49336
0.09872, 0.49404
0.09888, 0.49494
0.09908, 0.49584
0.0993, 0.49674
0.0995, 0.49724
0.09968, 0.49744
0.09986, 0.49818
0.10008, 0.49852
0.10028, 0.49936
0.10052, 0.4999
0.1007, 0.50024
0.1009, 0.50098
0.10116, 0.50186
0.10132, 0.50288
0.10152, 0.50376
0.1017, 0.50446
0.10198, 0.5053
0.10218, 0.506
0.10234, 0.50692
0.10254, 0.50754
0.1027, 0.50834
0.10292, 0.50962
0.10316, 0.51006
0.10336, 0.51052
0.10352, 0.5114
0.10372, 0.51214
0.1039, 0.51298
0.10416, 0.51344
0.10436, 0.51418
0.10458, 0.515
0.10482, 0.5157
0.105, 0.51642
0.10524, 0.5172
0.10544, 0.51806
0.10566, 0.51854
0.10582, 0.51926
0.106, 0.51976
0.1062, 0.5204
0.10636, 0.52102
0.10656, 0.52168
0.10672, 0.52244
0.1069, 0.5232
0.10708, 0.52368
0.10726, 0.52422
0.10744, 0.52516
0.1077, 0.52592
0.10796, 0.52652
0.10814, 0.527
0.10836, 0.52744
0.10856, 0.52828
0.10876, 0.5289
0.10902, 0.52996
0.10928, 0.5305
0.10946, 0.53118
0.10968, 0.532
0.1099, 0.53256
0.1101, 0.5332
0.11032, 0.53404
0.1105, 0.53494
0.11074, 0.5356
0.111, 0.53604
0.11116, 0.5369
0.11138, 0.5373
0.11162, 0.5381
0.11178, 0.5393
0.11198, 0.54012
0.11218, 0.54086
0.11238, 0.54132
0.11258, 0.54178
0.1128, 0.54282
0.11298, 0.54354
0.1132, 0.5442
0.11338, 0.5447
0.11362, 0.54532
0.11384, 0.5464
0.11404, 0.54726
0.11434, 0.54806
0.11458, 0.5493
0.1148, 0.54986
0.115, 0.55054
0.11518, 0.55098
0.11542, 0.55138
0.1156, 0.55206
0.11588, 0.55352
0.11616, 0.55458
0.11638, 0.55574
0.11656, 0.55648
0.11678, 0.55722
0.117, 0.55764
0.11722, 0.55832
0.11744, 0.5592
0.11766, 0.55958
0.11786, 0.5603
0.11806, 0.5612
0.11828, 0.56158
0.11854, 0.56246
0.11876, 0.5632
0.11894, 0.56368
0.1192, 0.56456
0.11936, 0.56514
0.11954, 0.56602
0.1197, 0.56674
0.11988, 0.5675
0.1201, 0.56796
0.12026, 0.56882
0.12044, 0.5692
0.12068, 0.56994
0.12098, 0.57086
0.1212, 0.57142
0.12144, 0.57192
0.12162, 0.57296
0.12182, 0.57356
0.12198, 0.57442
0.12216, 0.57476
0.12238, 0.57548
0.12256, 0.57608
0.12278, 0.57666
0.12298, 0.57734
0.12316, 0.57796
0.12334, 0.57868
0.1236, 0.57908
0.1238, 0.57954
0.12414, 0.58026
0.12434, 0.58092
0.12462, 0.58174
0.12482, 0.58224
0.12504, 0.58282
0.12522, 0.58314
0.12542, 0.58362
0.1256, 0.58402
0.12584, 0.58444
0.12606, 0.58478
0.12628, 0.58512
0.12644, 0.58584
0.12672, 0.58626
0.1269, 0.58676
0.12706, 0.58712
0.12728, 0.58806
0.12744, 0.5887
0.12762, 0.58928
0.12784, 0.5902
0.12802, 0.59092
0.12824, 0.59146
0.12838, 0.59212
0.12858, 0.59342
0.12874, 0.59416
0.12894, 0.59452
0.12918, 0.59522
0.12934, 0.5957
0.12954, 0.59614
0.1297, 0.59676
0.1299, 0.59732
0.13012, 0.59804
0.13032, 0.59864
0.13056, 0.59952
0.13078, 0.60022
0.13098, 0.60088
0.13116, 0.60144
0.1314, 0.6021
0.13166, 0.60328
0.1319, 0.6036
0.13208, 0.60416
0.13226, 0.60478
0.13252, 0.60532
0.13272, 0.60576
0.13296, 0.60632
0.13314, 0.60684
0.13332, 0.6074
0.1335, 0.6082
0.13368, 0.60854
0.13384, 0.60916
0.13406, 0.60958
0.13428, 0.61012
0.13452, 0.61096
0.13478, 0.6114
0.135, 0.612
0.13518, 0.61248
0.1354, 0.61328
0.13564, 0.61372
0.13584, 0.61424
0.13602, 0.61466
0.13622, 0.61512
0.13648, 0.6157
0.13672, 0.61622
0.13688, 0.61694
0.13712, 0.61758
0.13734, 0.6179
0.13752, 0.61834
0.13784, 0.6191
0.13806, 0.61966
0.13826, 0.6201
0.13858, 0.6205
0.1388, 0.62088
0.13902, 0.62124
0.13926, 0.6219
0.13946, 0.62252
0.1397, 0.6232
0.13986, 0.62352
0.14006, 0.62448
0.14026, 0.62508
0.14044, 0.62546
0.14062, 0.62602
0.14084, 0.62672
0.14114, 0.62724
0.14144, 0.62806
0.14168, 0.62872
0.14188, 0.62908
0.1421, 0.62954
0.14234, 0.63002
0.1426, 0.63074
0.14288, 0.63122
0.14312, 0.63186
0.14334, 0.63262
0.14362, 0.63318
0.1439, 0.63394
0.1441, 0.63458
0.14434, 0.63514
0.14452, 0.63556
0.14478, 0.63608
0.14506, 0.63638
0.14532, 0.63718
0.14558, 0.63778
0.14582, 0.63844
0.146, 0.63886
0.14618, 0.63926
0.14638, 0.64006
0.14654, 0.6405
0.14672, 0.64138
0.14692, 0.64196
0.1471, 0.64256
0.14734, 0.64304
0.14752, 0.6435
0.1477, 0.64384
0.1479, 0.64422
0.14818, 0.64486
0.14844, 0.64538
0.14868, 0.64586
0.14888, 0.64634
0.14904, 0.6469
0.14928, 0.64732
0.14946, 0.648
0.14968, 0.6488
0.14986, 0.64982
0.15, 0.65032
0.15016, 0.65078
0.15036, 0.65106
0.15052, 0.65204
0.15076, 0.65254
0.15096, 0.65298
0.1512, 0.6536
0.15142, 0.65406
0.15158, 0.6548
0.15182, 0.65542
0.15208, 0.65616
0.15224, 0.65666
0.15246, 0.65732
0.15268, 0.65786
0.1529, 0.65828
0.15312, 0.6587
0.1533, 0.6593
0.1535, 0.65992
0.15372, 0.66038
0.15388, 0.66096
0.15414, 0.66162
0.1544, 0.66226
0.1546, 0.66298
0.15484, 0.6636
0.15508, 0.66428
0.15524, 0.66476
0.1554, 0.66536
0.15556, 0.66616
0.15586, 0.66666
0.15612, 0.66716
0.15634, 0.66774
0.1565, 0.6683
0.1567, 0.66874
0.15694, 0.66932
0.1572, 0.6697
0.1574, 0.67006
0.1576, 0.67068
0.15782, 0.6711
0.15818, 0.67156
0.15838, 0.67204
0.15868, 0.6726
0.15894, 0.6731
0.15918, 0.67428
0.15936, 0.67466
0.15956, 0.67502
0.15974, 0.6755
0.16002, 0.67604
0.16018, 0.67656
0.16036, 0.67722
0.16058, 0.67774
0.16078, 0.6784
0.16102, 0.67884
0.16126, 0.6793
0.16156, 0.6797
0.16188, 0.68022
0.16212, 0.68088
0.16232, 0.6814
0.16258, 0.68198
0.16278, 0.6825
0.16304, 0.68296
0.1632, 0.68338
0.1634, 0.68384
0.16366, 0.68412
0.16388, 0.68446
0.1641, 0.68486
0.16434, 0.68564
0.16462, 0.68624
0.16486, 0.68676
0.16514, 0.6874
0.16532, 0.68774
0.16556, 0.68826
0.16584, 0.68874
0.16606, 0.68982
0.16626, 0.6906
0.16642, 0.691
0.16666, 0.69128
0.16682, 0.69164
0.16704, 0.69244
0.1673, 0.69308
0.16754, 0.6938
0.16772, 0.69464
0.16798, 0.69546
0.16826, 0.69608
0.16852, 0.69716
0.1687, 0.69768
0.1689, 0.69822
0.16922, 0.6989
0.16948, 0.6994
0.16966, 0.69982
0.16988, 0.70024
0.17008, 0.70074
0.17026, 0.70118
0.17052, 0.7018
0.1707, 0.70232
0.17086, 0.70286
0.1711, 0.70366
0.1714, 0.70458
0.1716, 0.70516
0.17178, 0.70578
0.17208, 0.70646
0.17228, 0.70678
0.17244, 0.70734
0.17262, 0.70792
0.17282, 0.70882
0.17304, 0.70924
0.17332, 0.70964
0.17354, 0.7103
0.17376, 0.71086
0.17396, 0.71178
0.17418, 0.71218
0.17444, 0.71274
0.17468, 0.71334
0.17486, 0.71372
0.17502, 0.71432
0.17526, 0.71516
0.17548, 0.7157
0.17568, 0.7163
0.17592, 0.7168
0.17616, 0.71706
0.17642, 0.7177
0.17676, 0.71824
0.17698, 0.71862
0.17716, 0.7195
0.17736, 0.71994
0.1776, 0.72044
0.17784, 0.72092
0.17816, 0.72124
0.17838, 0.72184
0.17854, 0.7222
0.17886, 0.72268
0.1791, 0.72334
0.17932, 0.72416
0.17956, 0.72484
0.17982, 0.72556
0.18004, 0.7265
0.1802, 0.7269
0.18038, 0.72762
0.1806, 0.72788
0.18078, 0.72824
0.18106, 0.72898
0.1813, 0.72932
0.18152, 0.72968
0.18176, 0.73026
0.182, 0.73076
0.18222, 0.73142
0.18244, 0.73178
0.18278, 0.73226
0.18298, 0.73294
0.18322, 0.73342
0.18346, 0.7338
0.18366, 0.73426
0.18394, 0.73492
0.18418, 0.73534
0.18448, 0.73594
0.18472, 0.73634
0.18496, 0.7366
0.18512, 0.737
0.18536, 0.73748
0.18562, 0.73812
0.18586, 0.73854
0.18614, 0.73916
0.18636, 0.73992
0.18658, 0.74042
0.18682, 0.74106
0.18714, 0.74154
0.18748, 0.74212
0.18772, 0.74262
0.1879, 0.74314
0.18816, 0.7436
0.18836, 0.74408
0.18858, 0.74486
0.18876, 0.74526
0.18894, 0.74582
0.18912, 0.74608
0.18934, 0.74646
0.18958, 0.74706
0.1898, 0.74774
0.19006, 0.74812
0.19022, 0.74848
0.1905, 0.74882
0.19078, 0.74926
0.19098, 0.7498
0.19124, 0.75014
0.19154, 0.75088
0.19178, 0.7512
0.19206, 0.7518
0.19226, 0.75232
0.19246, 0.75258
0.19266, 0.75312
0.19292, 0.75356
0.19312, 0.75396
0.19332, 0.75442
0.19366, 0.755
0.19394, 0.75556
0.19412, 0.75594
0.19438, 0.7565
0.19472, 0.75732
0.19492, 0.75804
0.19516, 0.75856
0.1954, 0.75884
0.1956, 0.7591
0.1958, 0.75942
0.19604, 0.76
0.1963, 0.7604
0.1966, 0.76076
0.19678, 0.76116
0.19698, 0.7618
0.19716, 0.76212
0.19734, 0.7626
0.19758, 0.763
0.19798, 0.76364
0.19824, 0.76416
0.19852, 0.7648
0.19872, 0.7653
0.19894, 0.76572
0.19914, 0.76624
0.19934, 0.76684
0.19964, 0.76728
0.20002, 0.76768
0.20024, 0.76804
0.20052, 0.76828
0.20076, 0.7688
0.201, 0.76932
0.20128, 0.77004
0.20148, 0.77038
0.20174, 0.77088
0.202, 0.77132
0.20222, 0.77196
0.20238, 0.77232
0.20264, 0.77258
0.20292, 0.77304
0.2032, 0.7733
0.20344, 0.77354
0.2037, 0.77398
0.20396, 0.7744
0.20418, 0.77532
0.2044, 0.77566
0.20466, 0.7762
0.20484, 0.77646
0.20502, 0.77698
0.20524, 0.77738
0.20548, 0.77812
0.20566, 0.77862
0.20584, 0.77908
0.20606, 0.77946
0.20624, 0.77996
0.20656, 0.78042
0.20674, 0.78082
0.20696, 0.78128
0.2072, 0.78178
0.20748, 0.7821
0.20766, 0.78258
0.20792, 0.78294
0.20812, 0.78334
0.2084, 0.78392
0.2086, 0.7842
0.20888, 0.78466
0.2091, 0.78514
0.20934, 0.78556
0.20956, 0.78584
0.20984, 0.78614
0.21004, 0.78656
0.21026, 0.78698
0.2106, 0.78736
0.21078, 0.78782
0.21116, 0.7883
0.21146, 0.78856
0.21162, 0.78918
0.21182, 0.78956
0.21198, 0.7903
0.21218, 0.79082
0.2124, 0.79138
0.21264, 0.7918
0.21286, 0.79218
0.21306, 0.79272
0.21332, 0.79318
0.21354, 0.79362
0.21372, 0.79394
0.214, 0.79438
0.21432, 0.7948
0.21454, 0.79532
0.21488, 0.79586
0.21506, 0.79622
0.2153, 0.79654
0.2157, 0.79698
0.21598, 0.7974
0.2162, 0.7978
0.21646, 0.79808
0.21666, 0.79854
0.21696, 0.79888
0.21714, 0.79936
0.21754, 0.79978
0.21776, 0.80018
0.21796, 0.80054
0.21818, 0.80098
0.21842, 0.80136
0.21872, 0.80178
0.21908, 0.80212
0.21944, 0.80236
0.21966, 0.8028
0.21994, 0.80324
0.22024, 0.80358
0.22054, 0.804
0.22076, 0.80438
0.22098, 0.80482
0.22126, 0.80518
0.22172, 0.80552
0.22192, 0.80604
0.22214, 0.80688
0.22236, 0.8073
0.22268, 0.80766
0.22326, 0.80802
0.2235, 0.8085
0.22374, 0.80874
0.224, 0.80918
0.22426, 0.80982
0.2245, 0.8102
0.22476, 0.81058
0.22502, 0.81088
0.22528, 0.81112
0.22566, 0.8114
0.226, 0.81176
0.22622, 0.81216
0.22652, 0.81244
0.22674, 0.81284
0.22696, 0.81324
0.2272, 0.81366
0.22754, 0.81402
0.22776, 0.81446
0.228, 0.81484
0.2282, 0.81514
0.22852, 0.81548
0.22884, 0.81586
0.2291, 0.81628
0.22934, 0.81672
0.2295, 0.8171
0.22968, 0.81746
0.23006, 0.81782
0.23032, 0.81812
0.23048, 0.81852
0.23078, 0.81882
0.23102, 0.81948
0.23126, 0.8199
0.23146, 0.82054
0.23178, 0.82116
0.23214, 0.82148
0.2325, 0.82196
0.2328, 0.82234
0.233, 0.82268
0.2333, 0.82304
0.23352, 0.82348
0.23372, 0.82378
0.234, 0.82402
0.2342, 0.8244
0.23446, 0.82462
0.2347, 0.825
0.23488, 0.82552
0.23518, 0.82582
0.23544, 0.82644
0.23568, 0.82706
0.23598, 0.82738
0.23636, 0.82798
0.2366, 0.82852
0.2369, 0.82884
0.23722, 0.82918
0.2375, 0.82966
0.23776, 0.83022
0.23812, 0.83068
0.2384, 0.83086
0.23864, 0.83112
0.2389, 0.8316
0.23918, 0.8321
0.23942, 0.8326
0.23962, 0.83306
0.23986, 0.8334
0.24008, 0.83374
0.2403, 0.83402
0.2405, 0.83432
0.2407, 0.83462
0.24092, 0.83508
0.24118, 0.83534
0.2414, 0.83602
0.24162, 0.83644
0.24186, 0.83706
0.24218, 0.8374
0.24246, 0.8378
0.24266, 0.83822
0.2429, 0.83852
0.24314, 0.83886
0.24344, 0.83934
0.24372, 0.8396
0.24392, 0.84
0.24418, 0.8405
0.24444, 0.84078
0.24484, 0.84122
0.24506, 0.84158
0.24542, 0.84208
0.24566, 0.84244
0.24588, 0.84274
0.24614, 0.84328
0.2465, 0.84376
0.24686, 0.84416
0.24716, 0.8445
0.2474, 0.8448
0.24774, 0.84526
0.24796, 0.84566
0.24832, 0.84616
0.24858, 0.84654
0.2488, 0.84684
0.249, 0.84718
0.24922, 0.8476
0.2495, 0.84808
0.24968, 0.84846
0.24992, 0.84894
0.25026, 0.84932
0.25064, 0.84958
0.25088, 0.84994
0.25114, 0.85028
0.25146, 0.85064
0.25182, 0.85108
0.25216, 0.85142
0.25242, 0.85186
0.2528, 0.85232
0.25314, 0.85278
0.25334, 0.85306
0.25368, 0.85336
0.25396, 0.85382
0.2544, 0.8542
0.2547, 0.85446
0.25496, 0.85482
0.2552, 0.85502
0.25546, 0.8554
0.2557, 0.85568
0.25592, 0.85618
0.25624, 0.85656
0.25652, 0.857
0.25696, 0.85736
0.25724, 0.85782
0.2576, 0.85816
0.25786, 0.85844
0.25814, 0.85876
0.25848, 0.85912
0.2589, 0.85956
0.25916, 0.86004
0.25936, 0.86044
0.25968, 0.86112
0.25998, 0.86158
0.26022, 0.86192
0.26056, 0.86218
0.26078, 0.8625
0.26106, 0.8627
0.26132, 0.86308
0.26158, 0.8634
0.26186, 0.86382
0.2621, 0.86404
0.26246, 0.86442
0.26274, 0.86482
0.26304, 0.86522
0.2634, 0.86544
0.26374, 0.86574
0.26416, 0.86606
0.26448, 0.86656
0.26478, 0.86678
0.2651, 0.8673
0.26532, 0.86778
0.2655, 0.86812
0.26584, 0.8683
0.2662, 0.8686
0.26646, 0.86896
0.26664, 0.8692
0.26698, 0.8697
0.26726, 0.87012
0.26754, 0.87046
0.26782, 0.87064
0.26812, 0.87102
0.26842, 0.87124
0.26866, 0.87148
0.26906, 0.87182
0.2693, 0.87218
0.2696, 0.87254
0.26988, 0.8728
0.27014, 0.87326
0.27036, 0.8735
0.27066, 0.87378
0.27086, 0.87428
0.27128, 0.87458
0.27152, 0.8749
0.2719, 0.87514
0.27224, 0.87558
0.27256, 0.87598
0.2729, 0.87618
0.2734, 0.8766
0.2738, 0.87694
0.27404, 0.8775
0.27436, 0.87774
0.27464, 0.87806
0.27494, 0.87828
0.27512, 0.87868
0.27544, 0.87892
0.27578, 0.87924
0.27612, 0.8796
0.27634, 0.87994
0.27668, 0.88024
0.27716, 0.8806
0.27754, 0.88108
0.27788, 0.88138
0.27814, 0.88172
0.27848, 0.88208
0.27886, 0.88252
0.2792, 0.88288
0.2794, 0.88312
0.27966, 0.8833
0.27996, 0.88364
0.28028, 0.88406
0.28066, 0.88446
0.28088, 0.8847
0.28114, 0.88494
0.28158, 0.88524
0.28208, 0.8855
0.28244, 0.88572
0.2827, 0.88604
0.28296, 0.8863
0.28318, 0.88668
0.28372, 0.88702
0.28404, 0.8873
0.28434, 0.88776
0.2847, 0.88802
0.285, 0.8883
0.28526, 0.88872
0.28562, 0.88888
0.286, 0.88926
0.28646, 0.88964
0.2868, 0.89002
0.28722, 0.89036
0.28754, 0.89074
0.28782, 0.89122
0.2883, 0.89154
0.28854, 0.89182
0.28888, 0.89208
0.28916, 0.8924
0.28946, 0.89274
0.28976, 0.89298
0.29016, 0.8933
0.2904, 0.8937
0.29066, 0.89402
0.29104, 0.8943
0.29138, 0.89464
0.29156, 0.89488
0.2919, 0.89518
0.29228, 0.89544
0.29256, 0.89576
0.29298, 0.89606
0.2933, 0.89634
0.29368, 0.8966
0.29406, 0.8969
0.29436, 0.89708
0.2948, 0.89736
0.29502, 0.89756
0.29532, 0.8979
0.2956, 0.89816
0.29586, 0.89856
0.29624, 0.89882
0.2965, 0.8993
0.29688, 0.89958
0.2973, 0.89982
0.29756, 0.90018
0.29778, 0.90056
0.29806, 0.90084
0.29848, 0.90116
0.29878, 0.9014
0.29914, 0.90176
0.29952, 0.9021
0.29976, 0.90238
0.3001, 0.9027
0.3003, 0.90296
0.30088, 0.9033
0.30132, 0.90352
0.30186, 0.90402
0.30212, 0.90428
0.30238, 0.9045
0.30268, 0.90476
0.30298, 0.90496
0.30332, 0.90536
0.3038, 0.90564
0.30408, 0.90588
0.30432, 0.90614
0.30474, 0.90644
0.30526, 0.90678
0.3057, 0.90704
0.30594, 0.9073
0.30628, 0.90756
0.30658, 0.90776
0.307, 0.90812
0.30744, 0.90834
0.30768, 0.90856
0.308, 0.9088
0.30824, 0.90916
0.30856, 0.90934
0.30884, 0.90964
0.30914, 0.90994
0.30954, 0.91016
0.30988, 0.91032
0.31036, 0.9106
0.31068, 0.91082
0.3109, 0.91116
0.31128, 0.9114
0.3118, 0.91164
0.31204, 0.91186
0.31228, 0.9122
0.31262, 0.91242
0.31296, 0.91268
0.3135, 0.9129
0.3139, 0.91314
0.31428, 0.9133
0.31472, 0.91386
0.31508, 0.91404
0.31534, 0.91422
0.31566, 0.91456
0.31606, 0.9148
0.31638, 0.91508
0.31684, 0.91544
0.31724, 0.91564
0.31768, 0.91586
0.31806, 0.91626
0.31834, 0.91648
0.31878, 0.91672
0.31898, 0.91694
0.3194, 0.91724
0.31986, 0.91752
0.32018, 0.9178
0.32062, 0.9181
0.32102, 0.91838
0.32134, 0.91864
0.32178, 0.9188
0.32222, 0.91912
0.32254, 0.91934
0.32284, 0.91964
0.32314, 0.91986
0.3234, 0.92014
0.3238, 0.92038
0.32406, 0.92064
0.32452, 0.9209
0.32488, 0.92124
0.32518, 0.9216
0.32566, 0.922
0.32624, 0.92222
0.32682, 0.92242
0.32744, 0.92268
0.32772, 0.92302
0.32808, 0.92336
0.32832, 0.92366
0.32874, 0.92388
0.32932, 0.92424
0.32964, 0.92446
0.3301, 0.92476
0.33056, 0.9251
0.3309, 0.92534
0.33124, 0.9256
0.33156, 0.92582
0.33208, 0.92618
0.3325, 0.9264
0.33272, 0.9267
0.33312, 0.92694
0.33348, 0.92722
0.3338, 0.92758
0.33434, 0.92782
0.33478, 0.92808
0.33512, 0.92838
0.33554, 0.92858
0.33578, 0.92888
0.3363, 0.92918
0.3366, 0.92936
0.33694, 0.92964
0.33742, 0.93006
0.33804, 0.9303
0.33836, 0.93052
0.3386, 0.9308
0.33902, 0.93106
0.33938, 0.93144
0.33978, 0.93174
0.3403, 0.932
0.34088, 0.93218
0.34124, 0.93244
0.34176, 0.93274
0.34226, 0.93298
0.34262, 0.93334
0.34298, 0.9336
0.3433, 0.9338
0.34368, 0.93402
0.3442, 0.9342
0.34446, 0.9344
0.34486, 0.93462
0.34528, 0.93484
0.3457, 0.93512
0.34596, 0.93538
0.34632, 0.9356
0.34668, 0.93584
0.34732, 0.93606
0.3477, 0.9363
0.34818, 0.93674
0.3486, 0.93698
0.34914, 0.9372
0.34966, 0.93744
0.35002, 0.93766
0.3504, 0.93798
0.35078, 0.9382
0.35126, 0.93842
0.3516, 0.9386
0.35222, 0.93882
0.35248, 0.9391
0.35286, 0.93936
0.35324, 0.93962
0.3537, 0.93988
0.35428, 0.9402
0.35464, 0.94044
0.35508, 0.94074
0.3555, 0.94094
0.356, 0.94112
0.35642, 0.94132
0.35672, 0.94156
0.35718, 0.94182
0.35778, 0.94212
0.35824, 0.9424
0.35856, 0.94268
0.35894, 0.9429
0.3592, 0.94314
0.35968, 0.94346
0.36016, 0.9437
0.36054, 0.94396
0.36084, 0.94424
0.36114, 0.94448
0.36178, 0.94478
0.36206, 0.945
0.36246, 0.94524
0.36272, 0.9455
0.36308, 0.94574
0.36362, 0.94604
0.36422, 0.9463
0.36462, 0.94652
0.36498, 0.94674
0.3653, 0.94696
0.3657, 0.94722
0.36596, 0.94744
0.36646, 0.94764
0.36716, 0.94784
0.36738, 0.94818
0.36782, 0.94848
0.36826, 0.9487
0.36894, 0.9489
0.36972, 0.94908
0.37028, 0.9493
0.37056, 0.94958
0.37112, 0.9498
0.37142, 0.95008
0.3719, 0.9503
0.37222, 0.95056
0.3727, 0.95072
0.3732, 0.95094
0.37358, 0.95126
0.37402, 0.95146
0.37464, 0.95168
0.375, 0.95192
0.37572, 0.95214
0.37642, 0.95236
0.37688, 0.95258
0.37746, 0.95282
0.37792, 0.95306
0.37836, 0.95326
0.37882, 0.95358
0.37972, 0.9538
0.38028, 0.95404
0.38102, 0.95422
0.38142, 0.95444
0.38174, 0.9546
0.38234, 0.95486
0.38318, 0.95506
0.38376, 0.9553
0.38414, 0.9555
0.38496, 0.95572
0.38576, 0.9559
0.38642, 0.95606
0.38694, 0.95622
0.38736, 0.95644
0.3881, 0.95666
0.38882, 0.95686
0.38922, 0.95712
0.38976, 0.9573
0.39016, 0.95752
0.3907, 0.9577
0.39104, 0.95792
0.39178, 0.95808
0.39214, 0.9583
0.39264, 0.95848
0.39342, 0.95874
0.39386, 0.95908
0.39454, 0.9593
0.39536, 0.9595
0.396, 0.95972
0.3965, 0.9599
0.3969, 0.96016
0.39732, 0.96032
0.39774, 0.96054
0.39816, 0.9607
0.3987, 0.961
0.39916, 0.96124
0.39972, 0.96142
0.40014, 0.96162
0.40078, 0.96186
0.40142, 0.96214
0.4019, 0.96232
0.40246, 0.96254
0.40308, 0.96272
0.40378, 0.9629
0.4042, 0.96312
0.4047, 0.96336
0.40532, 0.96354
0.40618, 0.96376
0.40682, 0.96406
0.40746, 0.96426
0.40846, 0.96444
0.40914, 0.96472
0.40956, 0.96496
0.41028, 0.96522
0.4106, 0.96542
0.4112, 0.96574
0.41202, 0.96594
0.4125, 0.96616
0.41324, 0.96636
0.41372, 0.9666
0.41438, 0.9668
0.4151, 0.96704
0.41554, 0.96728
0.4161, 0.96746
0.41646, 0.96766
0.41744, 0.9679
0.41816, 0.96814
0.41906, 0.96834
0.41986, 0.96854
0.42058, 0.96882
0.42098, 0.96904
0.4217, 0.96922
0.4225, 0.96944
0.42302, 0.96962
0.42352, 0.96982
0.42434, 0.96998
0.4251, 0.97016
0.42558, 0.97036
0.42628, 0.97056
0.42706, 0.97076
0.42732, 0.97094
0.4283, 0.97116
0.429, 0.97134
0.42958, 0.9715
0.43038, 0.97168
0.43114, 0.97188
0.43176, 0.97212
0.4324, 0.9723
0.4329, 0.97248
0.4338, 0.9727
0.43486, 0.97288
0.43564, 0.97306
0.43606, 0.9733
0.43728, 0.97356
0.438, 0.97378
0.43874, 0.97398
0.43936, 0.97422
0.44, 0.9744
0.44132, 0.9746
0.442, 0.97484
0.4427, 0.97502
0.44414, 0.97526
0.44478, 0.9755
0.44554, 0.97572
0.44628, 0.97596
0.44704, 0.97616
0.4482, 0.97636
0.44916, 0.97652
0.4502, 0.97672
0.45082, 0.97694
0.45188, 0.9771
0.45228, 0.9773
0.45348, 0.97752
0.45412, 0.97774
0.45514, 0.97798
0.45562, 0.97816
0.45634, 0.97836
0.45744, 0.97856
0.45906, 0.97878
0.45972, 0.97896
0.46104, 0.97914
0.46208, 0.9793
0.46262, 0.9795
0.46344, 0.97966
0.46448, 0.97982
0.46536, 0.98006
0.46594, 0.98024
0.4665, 0.98038
0.46758, 0.98056
0.46806, 0.98074
0.46882, 0.98094
0.4698, 0.98114
0.47074, 0.98134
0.47182, 0.98152
0.47278, 0.98174
0.4734, 0.98198
0.4741, 0.98214
0.47502, 0.9823
0.4757, 0.9825
0.4771, 0.98266
0.47802, 0.98294
0.47908, 0.98312
0.4804, 0.9833
0.48142, 0.98348
0.48278, 0.98366
0.4846, 0.98386
0.48534, 0.98406
0.48744, 0.98428
0.4887, 0.98446
0.48966, 0.98462
0.49046, 0.98488
0.49224, 0.98506
0.49332, 0.98524
0.49396, 0.98544
0.49458, 0.98562
0.49672, 0.98578
0.49798, 0.98596
0.49976, 0.98612
0.50146, 0.98632
0.50232, 0.9865
0.50288, 0.98668
0.50412, 0.98684
0.50544, 0.98706
0.50702, 0.98726
0.5086, 0.98742
0.50998, 0.9876
0.5111, 0.9878
0.51204, 0.988
0.5125, 0.98818
0.5142, 0.98834
0.51586, 0.9885
0.5171, 0.98872
0.51832, 0.9889
0.51958, 0.98906
0.52062, 0.98922
0.52258, 0.98942
0.52368, 0.9896
0.5252, 0.98986
0.52666, 0.99002
0.52844, 0.99018
0.52916, 0.99036
0.53126, 0.99052
0.5344, 0.99072
0.53608, 0.99088
0.53678, 0.99104
0.53852, 0.99122
0.53986, 0.99138
0.5419, 0.99158
0.5444, 0.99178
0.54638, 0.99198
0.54818, 0.99216
0.54908, 0.99234
0.5513, 0.99252
0.55372, 0.99268
0.55522, 0.99286
0.55776, 0.99304
0.5601, 0.99322
0.56192, 0.99338
0.56422, 0.99356
0.56572, 0.99372
0.56826, 0.9939
0.57124, 0.99408
0.57354, 0.99424
0.57502, 0.99442
0.57796, 0.99464
0.5798, 0.9948
0.58376, 0.99496
0.5861, 0.9951
0.58816, 0.99526
0.59108, 0.99542
0.59414, 0.99562
0.59676, 0.9958
0.5991, 0.99596
0.60184, 0.99608
0.60434, 0.99624
0.60932, 0.9964
0.61096, 0.99656
0.61604, 0.99674
0.62122, 0.9969
0.62458, 0.9971
0.63142, 0.99726
0.63594, 0.99738
0.63892, 0.99754
0.6435, 0.99766
0.6488, 0.99782
0.65234, 0.99798
0.6565, 0.99814
0.6616, 0.9983
0.66968, 0.99846
0.67398, 0.99862
0.68136, 0.99876
0.68524, 0.99892
0.69348, 0.99906
0.70528, 0.99918
0.72114, 0.9993
0.74028, 0.99946
0.7533, 0.99958
0.7833, 0.9997
0.81026, 0.99986
0.83556, 0.99996
1.0, 1.0


==> csv/Siamese_ResNet50_Set_full_LR_-7.csv <==
X, Y
0.0, 0.0
0.00016, 0.00102
0.00032, 0.00194
0.0005, 0.00292
0.00066, 0.00504
0.00084, 0.00588
0.00102, 0.00718
0.0012, 0.00908
0.00138, 0.0102
0.00154, 0.01142
0.00176, 0.0127
0.00192, 0.0143
0.00208, 0.01542
0.00226, 0.01652
0.00244, 0.0178
0.0026, 0.01848
0.0028, 0.0198
0.00296, 0.02102
0.00318, 0.02176
0.00338, 0.02276
0.00356, 0.02362
0.00374, 0.02456
0.00398, 0.02594
0.00414, 0.02684
0.00434, 0.02778
0.0045, 0.0285
0.00468, 0.02938
0.00488, 0.02994
0.00506, 0.03052
0.00522, 0.0315
0.00538, 0.03286
0.00564, 0.0336
0.0058, 0.03508
0.00594, 0.03608
0.00612, 0.03718
0.00634, 0.0377
0.00648, 0.03878
0.00666, 0.03962
0.00686, 0.0407
0.00714, 0.04242
0.0074, 0.04346
0.00758, 0.04462
0.00776, 0.04574
0.00794, 0.04666
0.0081, 0.04748
0.00826, 0.0482
0.00848, 0.04874
0.00864, 0.04998
0.00876, 0.05064
0.0089, 0.05198
0.00908, 0.0526
0.00926, 0.05362
0.00942, 0.0543
0.0096, 0.05536
0.00982, 0.05604
0.01, 0.05718
0.0102, 0.05788
0.01038, 0.0587
0.01056, 0.05954
0.01074, 0.06096
0.0109, 0.06178
0.01112, 0.06312
0.0113, 0.0638
0.01144, 0.06448
0.01162, 0.06526
0.0118, 0.0661
0.01202, 0.06722
0.01228, 0.06844
0.01246, 0.06942
0.01262, 0.06994
0.01282, 0.07088
0.01304, 0.07222
0.0132, 0.07372
0.01338, 0.0743
0.01364, 0.07514
0.0138, 0.07584
0.01402, 0.07648
0.01418, 0.07734
0.01438, 0.07808
0.01454, 0.07904
0.01472, 0.07972
0.01492, 0.08034
0.01512, 0.08138
0.01528, 0.08246
0.01548, 0.0835
0.0157, 0.084
0.01586, 0.08464
0.01606, 0.08516
0.01628, 0.08624
0.01646, 0.08698
0.01662, 0.08754
0.01686, 0.08834
0.01704, 0.08902
0.01726, 0.09028
0.01748, 0.09104
0.01766, 0.09216
0.01786, 0.09292
0.01804, 0.09358
0.01822, 0.09396
0.0185, 0.09514
0.01866, 0.09622
0.01882, 0.09746
0.01906, 0.09828
0.01924, 0.09952
0.01944, 0.10088
0.01966, 0.1021
0.01982, 0.10252
0.01998, 0.10304
0.02016, 0.10406
0.02038, 0.10516
0.02062, 0.10628
0.02082, 0.10666
0.02104, 0.10718
0.0212, 0.10784
0.02138, 0.1086
0.02156, 0.10926
0.02174, 0.11
0.02192, 0.11066
0.02212, 0.11112
0.02232, 0.11186
0.02252, 0.1129
0.0227, 0.1136
0.02296, 0.11426
0.02324, 0.1146
0.02342, 0.1152
0.0236, 0.11594
0.02384, 0.1164
0.02404, 0.11692
0.0243, 0.11762
0.02454, 0.11818
0.0248, 0.11914
0.02496, 0.11964
0.02514, 0.1203
0.0253, 0.1211
0.0255, 0.12218
0.02572, 0.12296
0.0259, 0.124
0.02606, 0.1247
0.02622, 0.12556
0.02638, 0.12652
0.02658, 0.12696
0.02676, 0.12848
0.02696, 0.12924
0.02726, 0.1302
0.02748, 0.13148
0.02774, 0.13218
0.02796, 0.13304
0.02812, 0.1337
0.02832, 0.13426
0.02862, 0.1348
0.02882, 0.13574
0.02904, 0.1366
0.02922, 0.13734
0.0294, 0.13782
0.0296, 0.1389
0.02976, 0.13968
0.02996, 0.14018
0.03032, 0.14078
0.03052, 0.14166
0.03072, 0.14224
0.03088, 0.14276
0.03108, 0.14362
0.03128, 0.14414
0.03146, 0.14464
0.03168, 0.14556
0.03186, 0.14594
0.03204, 0.14638
0.03224, 0.147
0.03248, 0.14784
0.03272, 0.14834
0.03292, 0.14936
0.03308, 0.15002
0.0333, 0.15068
0.03354, 0.1513
0.03374, 0.15212
0.03394, 0.15262
0.03414, 0.15304
0.0343, 0.15404
0.03452, 0.15478
0.0347, 0.15566
0.0349, 0.1566
0.03508, 0.15722
0.03526, 0.15782
0.03546, 0.15856
0.03566, 0.1593
0.03586, 0.16016
0.03606, 0.16092
0.03628, 0.16162
0.03646, 0.16232
0.03662, 0.16336
0.03686, 0.16442
0.03702, 0.16556
0.03728, 0.16632
0.03748, 0.16708
0.03768, 0.16768
0.03786, 0.16834
0.03804, 0.16928
0.03824, 0.17008
0.03844, 0.17074
0.03866, 0.17212
0.03884, 0.17284
0.03906, 0.1736
0.03932, 0.17402
0.03954, 0.1745
0.03978, 0.17506
0.03996, 0.17596
0.04018, 0.17654
0.04038, 0.17716
0.0407, 0.17788
0.0409, 0.17868
0.0412, 0.17902
0.04136, 0.17938
0.0416, 0.18002
0.0418, 0.1804
0.04198, 0.18118
0.04216, 0.18154
0.04234, 0.182
0.0426, 0.18258
0.04286, 0.18332
0.04306, 0.18392
0.04324, 0.18452
0.04348, 0.18516
0.04366, 0.18592
0.04386, 0.18636
0.04408, 0.18696
0.04426, 0.1877
0.04444, 0.18878
0.04466, 0.18936
0.0449, 0.19004
0.0451, 0.19078
0.04532, 0.19146
0.04552, 0.1926
0.04576, 0.19304
0.04598, 0.19362
0.04616, 0.19412
0.0464, 0.19486
0.04658, 0.19546
0.0468, 0.19608
0.04702, 0.1966
0.04718, 0.19706
0.04738, 0.19768
0.04766, 0.19818
0.0479, 0.19914
0.04808, 0.19974
0.0483, 0.2004
0.0485, 0.20114
0.04874, 0.20172
0.04892, 0.20216
0.0491, 0.20282
0.04928, 0.2033
0.04946, 0.20418
0.04962, 0.20506
0.04982, 0.20564
0.05004, 0.20658
0.0503, 0.20696
0.0505, 0.2077
0.05068, 0.20866
0.05088, 0.2092
0.05108, 0.20986
0.05132, 0.21084
0.05158, 0.21126
0.05176, 0.21204
0.05198, 0.21248
0.05224, 0.21316
0.05246, 0.21358
0.05262, 0.2141
0.05284, 0.21482
0.05302, 0.21564
0.05324, 0.21636
0.05344, 0.21686
0.05368, 0.21764
0.0539, 0.21826
0.05416, 0.21878
0.05432, 0.21952
0.0545, 0.22008
0.0547, 0.2206
0.05488, 0.22116
0.05508, 0.2219
0.05532, 0.22234
0.05556, 0.22314
0.05578, 0.22394
0.05602, 0.2247
0.0562, 0.22544
0.05638, 0.22592
0.05654, 0.22666
0.05672, 0.22734
0.05692, 0.22798
0.05714, 0.22858
0.05734, 0.2294
0.05756, 0.2297
0.05784, 0.23048
0.05806, 0.23088
0.05822, 0.23124
0.05838, 0.2322
0.0586, 0.23288
0.05878, 0.2333
0.05894, 0.23394
0.05912, 0.2348
0.05932, 0.23564
0.05958, 0.23622
0.05974, 0.23692
0.05998, 0.2375
0.06016, 0.23828
0.06034, 0.23882
0.06054, 0.2396
0.06074, 0.24004
0.06088, 0.24066
0.06104, 0.24106
0.06124, 0.24172
0.06144, 0.24222
0.06164, 0.24272
0.06186, 0.24342
0.06204, 0.24414
0.0623, 0.24502
0.0625, 0.24588
0.06268, 0.24646
0.06286, 0.24722
0.06306, 0.24784
0.06324, 0.24826
0.06346, 0.2486
0.06366, 0.24926
0.06388, 0.24992
0.06402, 0.25084
0.06424, 0.25138
0.06446, 0.2522
0.06466, 0.25312
0.06492, 0.25362
0.06508, 0.25428
0.06536, 0.25494
0.06556, 0.2557
0.06582, 0.25606
0.06598, 0.25664
0.0662, 0.25722
0.06644, 0.25796
0.06664, 0.25856
0.06684, 0.25924
0.06702, 0.25964
0.0672, 0.26028
0.06738, 0.26064
0.06756, 0.26146
0.0678, 0.262
0.06802, 0.2627
0.06822, 0.26374
0.06844, 0.26422
0.06868, 0.26474
0.06888, 0.26532
0.06906, 0.26586
0.06928, 0.26644
0.06946, 0.2671
0.06966, 0.26756
0.06986, 0.26798
0.07002, 0.26888
0.07022, 0.26952
0.07052, 0.2704
0.07072, 0.27082
0.07092, 0.27138
0.07118, 0.27186
0.07138, 0.27242
0.0716, 0.2727
0.0718, 0.27326
0.072, 0.27408
0.07216, 0.27462
0.07234, 0.27572
0.07258, 0.27636
0.07282, 0.2766
0.07302, 0.27722
0.07322, 0.278
0.0734, 0.27858
0.07364, 0.27914
0.07386, 0.27998
0.07404, 0.28044
0.0742, 0.2813
0.07436, 0.28198
0.07458, 0.28268
0.07482, 0.28336
0.07504, 0.28424
0.07528, 0.28478
0.07548, 0.28514
0.07566, 0.28574
0.07598, 0.28658
0.07618, 0.28728
0.07642, 0.28796
0.0766, 0.28864
0.07682, 0.28938
0.07704, 0.29026
0.07724, 0.29118
0.07746, 0.29212
0.07766, 0.29294
0.07792, 0.29352
0.07816, 0.29422
0.07842, 0.2949
0.07866, 0.29528
0.07888, 0.29598
0.07908, 0.29662
0.07932, 0.29716
0.07956, 0.29756
0.07974, 0.29826
0.07994, 0.29908
0.08016, 0.29944
0.0804, 0.29988
0.08068, 0.30036
0.0809, 0.30108
0.0811, 0.30198
0.08136, 0.3025
0.08162, 0.30296
0.08188, 0.30342
0.08212, 0.30386
0.0823, 0.30468
0.08248, 0.30522
0.08264, 0.30576
0.08284, 0.30648
0.08308, 0.30706
0.08336, 0.30764
0.0836, 0.3085
0.0839, 0.30894
0.08408, 0.30944
0.0843, 0.31014
0.08462, 0.31052
0.08478, 0.3111
0.085, 0.31172
0.08526, 0.31226
0.0855, 0.31318
0.08572, 0.3137
0.0859, 0.31436
0.08614, 0.31492
0.08636, 0.31572
0.08656, 0.31678
0.08676, 0.31736
0.08698, 0.31784
0.08738, 0.31818
0.08758, 0.31878
0.08776, 0.31934
0.088, 0.31982
0.0883, 0.32016
0.08854, 0.32082
0.08878, 0.3215
0.08898, 0.32196
0.08916, 0.32218
0.08934, 0.3229
0.08956, 0.32398
0.08992, 0.3246
0.09014, 0.32502
0.09036, 0.32568
0.09054, 0.32638
0.09076, 0.3273
0.091, 0.32778
0.0912, 0.3283
0.09138, 0.32912
0.09162, 0.32982
0.09182, 0.33042
0.09214, 0.33134
0.0923, 0.33196
0.09262, 0.33244
0.09286, 0.33288
0.09308, 0.33334
0.09328, 0.33386
0.09348, 0.33418
0.09368, 0.33474
0.09388, 0.33516
0.09408, 0.33544
0.09428, 0.33604
0.09446, 0.33656
0.09466, 0.33698
0.09492, 0.33756
0.09518, 0.3381
0.09542, 0.33862
0.09572, 0.34008
0.09596, 0.34082
0.09624, 0.34142
0.09644, 0.34172
0.09662, 0.34244
0.0969, 0.34308
0.0971, 0.34354
0.0973, 0.34414
0.09746, 0.34478
0.09768, 0.3451
0.09786, 0.34544
0.09808, 0.34586
0.09826, 0.34648
0.09844, 0.3473
0.09862, 0.34786
0.09884, 0.34848
0.09906, 0.349
0.09928, 0.34948
0.09946, 0.35006
0.09968, 0.35074
0.0999, 0.35148
0.1001, 0.35202
0.10028, 0.35266
0.10054, 0.35324
0.10074, 0.3536
0.101, 0.35418
0.10116, 0.35474
0.1014, 0.35538
0.10158, 0.35596
0.10178, 0.35656
0.10206, 0.3571
0.10226, 0.35786
0.10244, 0.35828
0.10266, 0.3589
0.10286, 0.35936
0.10306, 0.35994
0.10324, 0.36066
0.10342, 0.36144
0.10366, 0.36174
0.10382, 0.36298
0.10402, 0.3635
0.1042, 0.3639
0.1044, 0.36466
0.1046, 0.36526
0.10484, 0.36576
0.10508, 0.36638
0.1053, 0.36672
0.10552, 0.36722
0.10576, 0.36796
0.10596, 0.3687
0.10616, 0.36936
0.10638, 0.36992
0.1066, 0.3705
0.10684, 0.37118
0.10706, 0.37192
0.10724, 0.37266
0.10752, 0.3732
0.1077, 0.37382
0.10794, 0.37422
0.10816, 0.37482
0.10836, 0.37542
0.10856, 0.3761
0.10874, 0.37666
0.10902, 0.377
0.10918, 0.37778
0.10932, 0.37842
0.10956, 0.37908
0.1098, 0.37954
0.11, 0.38
0.11026, 0.38042
0.11048, 0.38078
0.11072, 0.38158
0.11088, 0.38222
0.1111, 0.38276
0.11132, 0.38322
0.11146, 0.38384
0.11172, 0.38448
0.11202, 0.3851
0.11224, 0.38578
0.11242, 0.38612
0.11268, 0.38664
0.11288, 0.38708
0.1131, 0.3878
0.11332, 0.38824
0.1135, 0.3891
0.11372, 0.38948
0.11392, 0.39008
0.11418, 0.39092
0.11438, 0.3918
0.1146, 0.39238
0.11482, 0.39306
0.11504, 0.39396
0.11522, 0.3946
0.11542, 0.39496
0.1156, 0.39534
0.1158, 0.3957
0.11602, 0.39656
0.11624, 0.39702
0.11642, 0.39774
0.11666, 0.39832
0.11684, 0.39868
0.11712, 0.3996
0.11732, 0.40036
0.11754, 0.40142
0.11776, 0.40178
0.11798, 0.4021
0.11816, 0.40272
0.11836, 0.40336
0.11856, 0.40386
0.1188, 0.4046
0.11906, 0.40498
0.11928, 0.40568
0.11954, 0.40616
0.11974, 0.4067
0.11994, 0.40718
0.12016, 0.40768
0.12042, 0.4082
0.12064, 0.40856
0.1208, 0.40934
0.121, 0.4097
0.12118, 0.41018
0.12136, 0.41084
0.12158, 0.41146
0.12176, 0.41206
0.12196, 0.4125
0.12224, 0.41288
0.12252, 0.41352
0.12268, 0.4142
0.1229, 0.41468
0.1231, 0.4153
0.12332, 0.4161
0.12354, 0.41678
0.12376, 0.41786
0.12402, 0.41822
0.12424, 0.4191
0.12448, 0.4199
0.12474, 0.4204
0.12494, 0.42096
0.12524, 0.42134
0.12544, 0.4217
0.1257, 0.42222
0.126, 0.42278
0.1262, 0.42326
0.1264, 0.42366
0.12662, 0.42422
0.12682, 0.42468
0.12712, 0.42524
0.1273, 0.4258
0.12746, 0.42616
0.12772, 0.42688
0.12794, 0.4277
0.12816, 0.42814
0.12842, 0.4288
0.12858, 0.42938
0.12878, 0.4297
0.12896, 0.43008
0.12922, 0.43082
0.12946, 0.4314
0.12972, 0.43194
0.12996, 0.43234
0.1301, 0.43276
0.13026, 0.43322
0.13048, 0.43354
0.1307, 0.43416
0.13094, 0.43446
0.1311, 0.43506
0.13132, 0.43566
0.13152, 0.43604
0.13178, 0.43662
0.132, 0.43732
0.13218, 0.43792
0.13232, 0.43842
0.13262, 0.43894
0.13282, 0.43962
0.13302, 0.44014
0.13322, 0.44052
0.13354, 0.44118
0.1337, 0.44178
0.13394, 0.44226
0.1341, 0.44292
0.13426, 0.44364
0.13442, 0.4444
0.1346, 0.44504
0.1348, 0.44564
0.13508, 0.44638
0.1353, 0.44698
0.1355, 0.44778
0.13568, 0.44808
0.13588, 0.44852
0.1361, 0.44924
0.13632, 0.44978
0.13662, 0.45024
0.13682, 0.45066
0.13706, 0.45148
0.13726, 0.45212
0.1375, 0.45252
0.13782, 0.453
0.1381, 0.4536
0.13834, 0.45406
0.13858, 0.4548
0.1388, 0.45524
0.13898, 0.45562
0.1392, 0.45624
0.13946, 0.45694
0.13966, 0.45726
0.13986, 0.45772
0.14004, 0.4582
0.14026, 0.45872
0.14042, 0.4593
0.14064, 0.46
0.14092, 0.46064
0.14112, 0.46156
0.14132, 0.46214
0.1416, 0.46286
0.14182, 0.46344
0.14202, 0.46414
0.1423, 0.46516
0.14254, 0.46544
0.14274, 0.4659
0.14294, 0.46658
0.14312, 0.46694
0.14332, 0.46742
0.14352, 0.46804
0.14382, 0.46866
0.14404, 0.4692
0.14424, 0.46972
0.1444, 0.47024
0.14458, 0.4709
0.14484, 0.4714
0.14506, 0.47188
0.1453, 0.47234
0.14552, 0.4729
0.14574, 0.47326
0.14596, 0.47386
0.14614, 0.47448
0.14634, 0.4749
0.14652, 0.47528
0.1469, 0.47568
0.14714, 0.47634
0.14742, 0.47686
0.14772, 0.4776
0.148, 0.47802
0.14826, 0.4785
0.14844, 0.47926
0.14868, 0.47988
0.14896, 0.4805
0.14922, 0.48106
0.14944, 0.48172
0.14968, 0.4821
0.14988, 0.48258
0.15016, 0.48296
0.15032, 0.48336
0.15054, 0.48396
0.15078, 0.48444
0.15102, 0.48502
0.15132, 0.48588
0.15156, 0.48614
0.15178, 0.48684
0.15202, 0.48736
0.15224, 0.48772
0.15246, 0.48816
0.15266, 0.48864
0.15286, 0.48924
0.15312, 0.48956
0.15332, 0.48994
0.15352, 0.49034
0.1537, 0.49086
0.154, 0.4913
0.15418, 0.49168
0.1544, 0.49204
0.1546, 0.49238
0.15482, 0.49272
0.15502, 0.49306
0.15524, 0.49348
0.15548, 0.49382
0.15568, 0.49424
0.15594, 0.49502
0.15618, 0.4954
0.15636, 0.4957
0.1566, 0.49656
0.1568, 0.49706
0.157, 0.49778
0.15718, 0.4985
0.15738, 0.49924
0.1576, 0.49954
0.1578, 0.50014
0.158, 0.50056
0.15816, 0.50106
0.15836, 0.50154
0.15858, 0.5022
0.15876, 0.50262
0.15902, 0.50314
0.15926, 0.50336
0.15956, 0.50392
0.15978, 0.50432
0.16004, 0.50474
0.16028, 0.50522
0.16052, 0.5059
0.16072, 0.5064
0.16094, 0.5069
0.16116, 0.50736
0.16138, 0.50792
0.16162, 0.50856
0.16178, 0.50904
0.16198, 0.5095
0.16214, 0.51006
0.16246, 0.51056
0.16262, 0.51144
0.16282, 0.51182
0.16306, 0.51232
0.1633, 0.51288
0.16348, 0.5136
0.16372, 0.51424
0.16398, 0.51468
0.16418, 0.51534
0.16438, 0.51594
0.16468, 0.51628
0.16492, 0.5166
0.16508, 0.51718
0.16528, 0.51756
0.1655, 0.518
0.16586, 0.51838
0.16628, 0.51902
0.16648, 0.5196
0.16668, 0.5203
0.16694, 0.52078
0.16714, 0.52128
0.16736, 0.5217
0.16756, 0.52238
0.1678, 0.5229
0.16804, 0.52366
0.16838, 0.52432
0.16864, 0.52484
0.16882, 0.52544
0.16904, 0.52604
0.16924, 0.52642
0.16942, 0.52692
0.1696, 0.52746
0.1698, 0.5278
0.16998, 0.5283
0.17016, 0.52886
0.17044, 0.52944
0.17062, 0.53012
0.17096, 0.53064
0.17114, 0.53104
0.17134, 0.53152
0.17154, 0.53192
0.17176, 0.53234
0.17202, 0.53274
0.17226, 0.53316
0.17244, 0.53356
0.1727, 0.53414
0.1729, 0.53486
0.17314, 0.53524
0.1734, 0.53624
0.17366, 0.5369
0.174, 0.53728
0.17422, 0.5376
0.17444, 0.53798
0.17464, 0.53856
0.17486, 0.53876
0.17506, 0.53916
0.17532, 0.53984
0.17556, 0.54038
0.17578, 0.54074
0.17602, 0.54128
0.17626, 0.54188
0.1765, 0.54242
0.17674, 0.54294
0.17696, 0.54338
0.1772, 0.54382
0.17736, 0.5444
0.17764, 0.54492
0.17784, 0.54566
0.17808, 0.5465
0.17832, 0.54682
0.17856, 0.54756
0.1788, 0.54816
0.17902, 0.54866
0.17922, 0.54928
0.17944, 0.5499
0.17976, 0.5505
0.18, 0.55152
0.18018, 0.55204
0.18042, 0.55264
0.18074, 0.55296
0.18096, 0.5534
0.1812, 0.55382
0.1814, 0.55438
0.1816, 0.55498
0.18178, 0.5553
0.18206, 0.55608
0.18224, 0.55648
0.18248, 0.55754
0.18266, 0.558
0.18294, 0.55868
0.18316, 0.55918
0.18346, 0.55946
0.18368, 0.55992
0.184, 0.56018
0.18418, 0.5607
0.1844, 0.56128
0.1846, 0.56174
0.18492, 0.56248
0.18518, 0.56296
0.18548, 0.5637
0.18572, 0.5641
0.1859, 0.56476
0.18616, 0.56526
0.18644, 0.5656
0.18666, 0.56588
0.18686, 0.56658
0.18702, 0.56718
0.18726, 0.56738
0.18748, 0.56816
0.18774, 0.56862
0.18804, 0.56882
0.18822, 0.56974
0.18852, 0.57026
0.18878, 0.5708
0.18896, 0.57138
0.18912, 0.57182
0.18932, 0.57258
0.18956, 0.57314
0.18976, 0.57352
0.18998, 0.574
0.1902, 0.57484
0.1904, 0.57574
0.1906, 0.57608
0.19078, 0.57658
0.19108, 0.57712
0.19128, 0.57786
0.19152, 0.57826
0.19178, 0.57878
0.19206, 0.57906
0.19236, 0.57966
0.1926, 0.58002
0.1928, 0.58046
0.193, 0.5807
0.19324, 0.58124
0.1935, 0.58164
0.19372, 0.58202
0.19396, 0.5826
0.19418, 0.58324
0.19444, 0.58352
0.19468, 0.58398
0.195, 0.58448
0.19532, 0.5848
0.1956, 0.58524
0.19582, 0.58588
0.19602, 0.58648
0.19624, 0.58682
0.19644, 0.58736
0.19666, 0.58812
0.19686, 0.58862
0.1971, 0.58888
0.19726, 0.58936
0.1975, 0.58986
0.19772, 0.59028
0.19796, 0.59058
0.19822, 0.59108
0.19838, 0.59138
0.19866, 0.5919
0.19888, 0.59228
0.1991, 0.59304
0.1993, 0.5937
0.1995, 0.5939
0.19968, 0.59472
0.19986, 0.59508
0.2001, 0.59604
0.20034, 0.59656
0.2006, 0.59706
0.20088, 0.59758
0.20114, 0.59848
0.20138, 0.599
0.20166, 0.59968
0.2019, 0.59998
0.2021, 0.60054
0.2024, 0.60106
0.2027, 0.6017
0.20292, 0.6025
0.2033, 0.60296
0.20354, 0.6032
0.20378, 0.6038
0.20394, 0.60428
0.2042, 0.60472
0.20442, 0.60528
0.20468, 0.60566
0.20486, 0.60618
0.20512, 0.60686
0.20536, 0.60724
0.20562, 0.60812
0.20584, 0.6085
0.20612, 0.60904
0.2064, 0.60946
0.20666, 0.6101
0.20686, 0.61046
0.20708, 0.6107
0.20732, 0.61114
0.20758, 0.61168
0.2078, 0.61208
0.20796, 0.61268
0.2082, 0.61318
0.20838, 0.61368
0.2086, 0.61426
0.20886, 0.61478
0.20912, 0.61534
0.2093, 0.6157
0.20948, 0.61648
0.20972, 0.61702
0.21, 0.61772
0.21022, 0.61802
0.21042, 0.6186
0.21064, 0.61908
0.21082, 0.61984
0.21104, 0.6203
0.21122, 0.62066
0.21146, 0.6211
0.21168, 0.62152
0.21188, 0.622
0.21204, 0.62266
0.21228, 0.62344
0.2125, 0.6238
0.21274, 0.62428
0.213, 0.62462
0.21322, 0.62496
0.2135, 0.62548
0.21376, 0.62598
0.21402, 0.62642
0.21422, 0.62696
0.2145, 0.62754
0.2147, 0.62802
0.21488, 0.6286
0.21516, 0.629
0.21532, 0.62954
0.21554, 0.63032
0.2157, 0.6308
0.21592, 0.63116
0.21608, 0.6317
0.21624, 0.63224
0.21644, 0.6326
0.21664, 0.63306
0.21696, 0.63356
0.21714, 0.63396
0.21736, 0.63438
0.2176, 0.63478
0.21786, 0.63526
0.21814, 0.63558
0.21834, 0.636
0.21862, 0.63652
0.21884, 0.63696
0.21916, 0.6374
0.21936, 0.63792
0.21958, 0.6383
0.21986, 0.6394
0.22012, 0.63988
0.22036, 0.6401
0.22062, 0.64082
0.2209, 0.64134
0.2211, 0.642
0.2213, 0.64256
0.22148, 0.6429
0.22172, 0.64332
0.22196, 0.64382
0.22222, 0.64412
0.22244, 0.64452
0.22266, 0.64488
0.22288, 0.6455
0.22314, 0.6461
0.22332, 0.64688
0.22356, 0.64746
0.22376, 0.64818
0.22404, 0.64864
0.22426, 0.64904
0.22456, 0.6494
0.22482, 0.64996
0.22504, 0.65044
0.2254, 0.6508
0.22564, 0.6512
0.22584, 0.65184
0.2261, 0.6521
0.22634, 0.65246
0.22664, 0.65284
0.227, 0.65368
0.22726, 0.65422
0.2275, 0.65484
0.22772, 0.65526
0.22798, 0.65586
0.22816, 0.65628
0.22836, 0.65684
0.22852, 0.65732
0.2287, 0.65784
0.22894, 0.65818
0.22912, 0.65874
0.22936, 0.65938
0.22958, 0.65976
0.2298, 0.6601
0.2301, 0.66058
0.23032, 0.66132
0.23062, 0.6617
0.2308, 0.66206
0.23102, 0.66254
0.23124, 0.66296
0.23146, 0.66334
0.23162, 0.66378
0.23186, 0.66418
0.23216, 0.66454
0.2324, 0.66488
0.23266, 0.66522
0.23296, 0.66552
0.23314, 0.66622
0.23334, 0.66672
0.23352, 0.66736
0.23378, 0.66768
0.23408, 0.6681
0.23432, 0.66844
0.23454, 0.66904
0.23476, 0.6696
0.23498, 0.66998
0.2352, 0.67036
0.2354, 0.67086
0.2357, 0.6713
0.2359, 0.67174
0.23612, 0.67206
0.23634, 0.67258
0.23658, 0.67304
0.23678, 0.6734
0.23702, 0.67372
0.2372, 0.6741
0.2375, 0.6747
0.23776, 0.6752
0.23804, 0.67564
0.23824, 0.676
0.23846, 0.67642
0.23866, 0.6768
0.2389, 0.67724
0.23908, 0.67768
0.2393, 0.67822
0.23954, 0.6785
0.23976, 0.67888
0.23998, 0.67906
0.24022, 0.67946
0.24046, 0.67992
0.24066, 0.68062
0.24086, 0.68128
0.24112, 0.68178
0.24138, 0.68228
0.24162, 0.68276
0.24188, 0.68352
0.24208, 0.68384
0.24228, 0.68422
0.24248, 0.68452
0.2427, 0.68492
0.24294, 0.6856
0.24322, 0.68586
0.24348, 0.68634
0.24374, 0.6868
0.24396, 0.6872
0.24412, 0.68764
0.2443, 0.68826
0.24448, 0.68888
0.24468, 0.68932
0.24498, 0.68996
0.24522, 0.69034
0.24544, 0.69058
0.24562, 0.69094
0.24586, 0.69128
0.2461, 0.6919
0.2464, 0.69232
0.24668, 0.6929
0.24688, 0.6933
0.24716, 0.69388
0.2474, 0.69452
0.24758, 0.69498
0.24776, 0.69562
0.24798, 0.696
0.2482, 0.69644
0.2484, 0.69682
0.24872, 0.69724
0.2489, 0.69778
0.24908, 0.6981
0.24932, 0.69842
0.24952, 0.69882
0.24978, 0.69918
0.25002, 0.69956
0.25022, 0.69994
0.25042, 0.7003
0.25062, 0.70078
0.25082, 0.70134
0.25104, 0.70188
0.25124, 0.70236
0.25152, 0.7028
0.2518, 0.70324
0.25204, 0.70396
0.2523, 0.70432
0.25256, 0.70506
0.25278, 0.7058
0.25298, 0.7063
0.2533, 0.70682
0.25352, 0.70718
0.25374, 0.70764
0.25392, 0.70816
0.25416, 0.70856
0.25432, 0.709
0.25458, 0.70928
0.25482, 0.71
0.25502, 0.71042
0.2552, 0.71094
0.25546, 0.71154
0.25572, 0.71226
0.25596, 0.7127
0.25618, 0.71324
0.25648, 0.7137
0.25674, 0.71388
0.25702, 0.71434
0.25726, 0.71464
0.25754, 0.71492
0.25776, 0.71526
0.25802, 0.71568
0.25826, 0.7161
0.25848, 0.7166
0.25874, 0.71696
0.259, 0.71746
0.25926, 0.71822
0.25954, 0.71904
0.25974, 0.71962
0.2601, 0.72
0.26032, 0.7203
0.26068, 0.7206
0.2609, 0.72094
0.26112, 0.7216
0.2613, 0.72214
0.2615, 0.72236
0.26174, 0.72308
0.262, 0.72338
0.2623, 0.72376
0.2625, 0.72428
0.2628, 0.7249
0.263, 0.72528
0.26318, 0.72576
0.26338, 0.72608
0.26364, 0.72664
0.26386, 0.72696
0.2641, 0.72756
0.2643, 0.72802
0.2645, 0.72852
0.26478, 0.72932
0.26502, 0.72984
0.2653, 0.73016
0.26556, 0.73086
0.26576, 0.7313
0.26606, 0.7319
0.26632, 0.7323
0.26652, 0.73278
0.2668, 0.7331
0.26704, 0.73342
0.26726, 0.73372
0.26748, 0.73446
0.26776, 0.73522
0.26806, 0.73574
0.26828, 0.7361
0.26844, 0.7368
0.26872, 0.73716
0.26902, 0.73764
0.26926, 0.7379
0.26954, 0.73826
0.26972, 0.73864
0.26992, 0.73902
0.27038, 0.73962
0.27064, 0.73992
0.27108, 0.74046
0.27138, 0.74084
0.27168, 0.7413
0.27204, 0.74158
0.27224, 0.74188
0.27252, 0.74216
0.2728, 0.74254
0.273, 0.74298
0.27324, 0.74336
0.27348, 0.74366
0.27382, 0.744
0.27406, 0.74464
0.2743, 0.74516
0.2745, 0.74558
0.27472, 0.74596
0.27494, 0.74628
0.27522, 0.7467
0.27558, 0.74706
0.27576, 0.74746
0.27612, 0.74798
0.27638, 0.74854
0.27674, 0.74916
0.27694, 0.74942
0.27722, 0.74986
0.27748, 0.75008
0.27766, 0.75052
0.27794, 0.75092
0.27812, 0.75132
0.27842, 0.75196
0.2787, 0.75236
0.27908, 0.75262
0.27932, 0.75312
0.27954, 0.75368
0.27986, 0.7542
0.28016, 0.7548
0.2804, 0.75524
0.28068, 0.75568
0.281, 0.75604
0.2813, 0.75642
0.28158, 0.75688
0.28188, 0.7574
0.28214, 0.75772
0.28248, 0.75806
0.2827, 0.75844
0.28292, 0.75886
0.28312, 0.75922
0.28342, 0.75976
0.28366, 0.76034
0.28404, 0.7606
0.28428, 0.7612
0.28448, 0.76156
0.28476, 0.76224
0.28502, 0.76264
0.2853, 0.76312
0.28566, 0.76386
0.28592, 0.76432
0.28614, 0.76466
0.28644, 0.7652
0.28664, 0.76562
0.28702, 0.76604
0.2873, 0.7667
0.28754, 0.76716
0.2879, 0.76762
0.28808, 0.76792
0.28828, 0.76882
0.28848, 0.76924
0.28876, 0.76972
0.28902, 0.77002
0.28922, 0.77054
0.28946, 0.77096
0.28978, 0.77122
0.29008, 0.77172
0.29036, 0.77204
0.29062, 0.7724
0.29084, 0.77292
0.29126, 0.77316
0.29144, 0.77364
0.2916, 0.77392
0.29186, 0.77418
0.29208, 0.77452
0.29238, 0.77492
0.29268, 0.7752
0.293, 0.77578
0.29326, 0.77646
0.29346, 0.77716
0.29364, 0.77762
0.29386, 0.77808
0.29404, 0.77846
0.29426, 0.77894
0.29442, 0.77946
0.2947, 0.78024
0.29488, 0.78058
0.29514, 0.78086
0.2954, 0.78132
0.29574, 0.78172
0.29596, 0.78204
0.29616, 0.78234
0.29642, 0.7828
0.2966, 0.78316
0.29688, 0.78348
0.2972, 0.78372
0.29742, 0.7843
0.29772, 0.78478
0.29812, 0.78534
0.29846, 0.7857
0.29874, 0.78624
0.299, 0.78662
0.2993, 0.78746
0.29954, 0.78788
0.29998, 0.7882
0.30022, 0.78862
0.30056, 0.78908
0.30084, 0.78946
0.30106, 0.78992
0.30132, 0.79016
0.30156, 0.79046
0.3018, 0.79092
0.30198, 0.79162
0.30238, 0.79202
0.30262, 0.79238
0.30292, 0.7929
0.30312, 0.79324
0.30332, 0.79358
0.3036, 0.79394
0.30392, 0.79436
0.30412, 0.79464
0.30436, 0.79502
0.30472, 0.7952
0.305, 0.7956
0.30522, 0.7959
0.30556, 0.79628
0.30584, 0.79668
0.3061, 0.79738
0.30642, 0.79778
0.3067, 0.79812
0.30686, 0.7985
0.30714, 0.79886
0.30736, 0.7992
0.30768, 0.79954
0.3079, 0.79986
0.3083, 0.8002
0.30852, 0.80062
0.30876, 0.801
0.30896, 0.80138
0.30916, 0.80168
0.3095, 0.80204
0.30976, 0.80236
0.31012, 0.80278
0.31042, 0.80314
0.31068, 0.80352
0.31088, 0.80378
0.31114, 0.8041
0.31138, 0.80442
0.3116, 0.80494
0.31186, 0.80532
0.31208, 0.80572
0.31232, 0.80612
0.31262, 0.80656
0.31284, 0.8072
0.31306, 0.80764
0.3134, 0.8079
0.31376, 0.8082
0.31394, 0.80854
0.31422, 0.80888
0.31454, 0.80926
0.31484, 0.80962
0.31508, 0.80994
0.31542, 0.81044
0.31572, 0.81074
0.316, 0.81112
0.3163, 0.81158
0.31654, 0.81196
0.3168, 0.81236
0.31712, 0.81266
0.3174, 0.81318
0.31768, 0.81364
0.31798, 0.81402
0.31826, 0.81456
0.31848, 0.81488
0.31886, 0.8152
0.31912, 0.8155
0.31942, 0.81596
0.3197, 0.81642
0.31996, 0.81682
0.32016, 0.8171
0.3204, 0.8175
0.32064, 0.81772
0.32108, 0.81818
0.32134, 0.81864
0.3216, 0.81904
0.32186, 0.81924
0.32208, 0.81964
0.3223, 0.82006
0.32258, 0.82044
0.32276, 0.8208
0.32302, 0.82108
0.32326, 0.82148
0.32368, 0.82178
0.3239, 0.82206
0.32424, 0.82254
0.32448, 0.82286
0.32468, 0.82326
0.3249, 0.82364
0.3252, 0.82406
0.3256, 0.82456
0.32604, 0.82488
0.32622, 0.82528
0.32664, 0.82552
0.32692, 0.82606
0.32722, 0.82636
0.32752, 0.82658
0.32782, 0.82704
0.32808, 0.82744
0.32856, 0.82786
0.32888, 0.82806
0.32916, 0.82832
0.32942, 0.82852
0.32974, 0.82896
0.33006, 0.82938
0.33036, 0.82986
0.33076, 0.8302
0.33116, 0.83044
0.33142, 0.83076
0.3318, 0.83102
0.33208, 0.83136
0.33234, 0.83172
0.33262, 0.83196
0.33282, 0.83222
0.33304, 0.83254
0.33334, 0.83284
0.33362, 0.83328
0.33388, 0.83358
0.33414, 0.8339
0.33438, 0.8342
0.33458, 0.83454
0.33502, 0.83482
0.33522, 0.83504
0.33548, 0.83534
0.3357, 0.8357
0.33596, 0.83608
0.3363, 0.83646
0.3366, 0.83684
0.33688, 0.83714
0.33714, 0.83748
0.3375, 0.83788
0.33796, 0.83814
0.33814, 0.8384
0.33852, 0.83866
0.3387, 0.83902
0.33888, 0.83934
0.3392, 0.83954
0.33944, 0.8399
0.33994, 0.84026
0.34018, 0.84066
0.34046, 0.84092
0.3408, 0.8413
0.34112, 0.8416
0.34146, 0.8419
0.34176, 0.8421
0.342, 0.84264
0.3422, 0.84304
0.34254, 0.8434
0.34278, 0.84368
0.34318, 0.844
0.34346, 0.84438
0.34376, 0.84468
0.34416, 0.84504
0.34446, 0.84542
0.34472, 0.8458
0.34516, 0.84626
0.3454, 0.84662
0.34564, 0.84692
0.34582, 0.84722
0.34622, 0.84758
0.34654, 0.84788
0.3468, 0.84832
0.3471, 0.84878
0.34738, 0.84902
0.34768, 0.84932
0.34812, 0.8496
0.34836, 0.84982
0.34874, 0.85022
0.349, 0.85054
0.34922, 0.8508
0.3496, 0.85124
0.34994, 0.85156
0.3503, 0.85196
0.3506, 0.85226
0.35096, 0.85254
0.35132, 0.85286
0.35152, 0.85314
0.35186, 0.8536
0.35214, 0.85388
0.35244, 0.85444
0.35276, 0.85466
0.35322, 0.85504
0.35348, 0.8555
0.35386, 0.85582
0.35418, 0.85616
0.3544, 0.85656
0.35466, 0.85684
0.35494, 0.85712
0.35522, 0.85734
0.35552, 0.85764
0.3558, 0.8581
0.35628, 0.85842
0.35658, 0.85884
0.35696, 0.85916
0.35738, 0.85966
0.35764, 0.8599
0.35794, 0.86022
0.35822, 0.86066
0.35854, 0.86112
0.35888, 0.86156
0.35924, 0.86182
0.35944, 0.86226
0.3597, 0.86254
0.35996, 0.86286
0.36022, 0.86308
0.36042, 0.8634
0.36062, 0.86376
0.36092, 0.86396
0.36122, 0.86438
0.36166, 0.8647
0.36202, 0.86494
0.36238, 0.86524
0.36276, 0.86568
0.36308, 0.86604
0.36336, 0.86644
0.36364, 0.86672
0.36386, 0.86702
0.3641, 0.86726
0.3645, 0.8676
0.3648, 0.86794
0.365, 0.86824
0.3652, 0.86848
0.36568, 0.86872
0.3659, 0.86914
0.36614, 0.86946
0.36636, 0.86972
0.3667, 0.86994
0.36706, 0.87022
0.36732, 0.87048
0.36768, 0.87074
0.36796, 0.87096
0.36826, 0.87118
0.36872, 0.8714
0.36912, 0.87166
0.3695, 0.87194
0.3698, 0.87222
0.37004, 0.87254
0.37038, 0.8728
0.37064, 0.87314
0.37096, 0.8733
0.37144, 0.87366
0.37176, 0.8739
0.37206, 0.87424
0.37238, 0.87458
0.37284, 0.87484
0.37338, 0.87508
0.37364, 0.87534
0.37394, 0.87578
0.37426, 0.87616
0.37452, 0.87636
0.37502, 0.87672
0.37538, 0.87696
0.37566, 0.87728
0.37594, 0.87766
0.37624, 0.87794
0.37652, 0.8782
0.37714, 0.87856
0.37744, 0.87884
0.3778, 0.87922
0.3782, 0.87952
0.37858, 0.8798
0.37894, 0.8802
0.3794, 0.88046
0.37972, 0.88068
0.37998, 0.88098
0.38026, 0.88126
0.3806, 0.88146
0.38098, 0.88166
0.38122, 0.88232
0.3815, 0.88264
0.38182, 0.88292
0.38216, 0.88312
0.38248, 0.88332
0.38276, 0.88384
0.38294, 0.8842
0.3833, 0.88446
0.38376, 0.88474
0.38398, 0.885
0.38426, 0.88534
0.38458, 0.8858
0.38496, 0.88622
0.38532, 0.88638
0.3856, 0.88664
0.38586, 0.88692
0.38616, 0.8872
0.3864, 0.88758
0.38672, 0.88788
0.38706, 0.88822
0.38734, 0.8887
0.38772, 0.88908
0.38798, 0.8893
0.38832, 0.88954
0.3887, 0.88982
0.38902, 0.89016
0.38926, 0.89068
0.38964, 0.89098
0.39002, 0.8913
0.39048, 0.89196
0.39092, 0.89222
0.39146, 0.89252
0.39172, 0.8927
0.39214, 0.89288
0.39256, 0.89306
0.39296, 0.8936
0.39326, 0.89384
0.39358, 0.89412
0.39378, 0.8944
0.39428, 0.89468
0.39468, 0.89508
0.39492, 0.89536
0.39532, 0.89564
0.39554, 0.8959
0.3958, 0.89626
0.39618, 0.89654
0.39644, 0.89692
0.39668, 0.89712
0.39716, 0.8974
0.39744, 0.89766
0.39778, 0.89794
0.39812, 0.89814
0.3988, 0.89842
0.39902, 0.89872
0.39936, 0.89908
0.3998, 0.89936
0.40016, 0.89968
0.40056, 0.89996
0.40082, 0.90052
0.40108, 0.90076
0.4015, 0.90114
0.40192, 0.9014
0.40248, 0.90166
0.40276, 0.90188
0.40332, 0.90226
0.40358, 0.90246
0.40394, 0.90276
0.4044, 0.90306
0.4048, 0.90338
0.4052, 0.9036
0.40554, 0.90376
0.40586, 0.90398
0.40624, 0.90432
0.40666, 0.90458
0.40702, 0.90486
0.40746, 0.90512
0.4079, 0.9054
0.40828, 0.9056
0.40858, 0.90588
0.40882, 0.90626
0.40922, 0.90642
0.40958, 0.90672
0.40992, 0.907
0.4102, 0.90732
0.41076, 0.90772
0.41106, 0.90804
0.41142, 0.90822
0.41196, 0.9085
0.41224, 0.90894
0.41252, 0.9092
0.41288, 0.90948
0.4134, 0.90978
0.41376, 0.91
0.4144, 0.9103
0.41468, 0.91056
0.41502, 0.9108
0.41536, 0.91106
0.4159, 0.91136
0.41612, 0.91156
0.41648, 0.91174
0.41678, 0.91196
0.41708, 0.9122
0.41746, 0.9124
0.41784, 0.91276
0.41814, 0.91308
0.41854, 0.91342
0.41888, 0.91368
0.41918, 0.91402
0.41966, 0.91426
0.41996, 0.9145
0.42026, 0.9147
0.42068, 0.91502
0.42094, 0.91524
0.42132, 0.91546
0.42178, 0.9157
0.42206, 0.91608
0.42232, 0.91626
0.42272, 0.91644
0.42304, 0.91672
0.42344, 0.91708
0.4238, 0.91734
0.4242, 0.91754
0.42466, 0.9179
0.42516, 0.91834
0.42556, 0.91868
0.42588, 0.91894
0.4262, 0.91924
0.42658, 0.91948
0.42702, 0.91976
0.4273, 0.92
0.42814, 0.9203
0.42858, 0.92056
0.42932, 0.92094
0.42966, 0.92114
0.43002, 0.92142
0.43038, 0.92158
0.4307, 0.92178
0.43112, 0.922
0.43142, 0.9222
0.43182, 0.92242
0.43212, 0.92266
0.43244, 0.92286
0.4328, 0.92306
0.43328, 0.92338
0.4339, 0.92368
0.43434, 0.92404
0.43514, 0.92444
0.43556, 0.92466
0.43598, 0.92492
0.43634, 0.92524
0.43696, 0.92564
0.43738, 0.92596
0.43768, 0.92628
0.43794, 0.92658
0.43846, 0.92682
0.43898, 0.92702
0.43938, 0.92748
0.43978, 0.92774
0.44026, 0.92808
0.4406, 0.92854
0.44108, 0.92878
0.44158, 0.92914
0.442, 0.92938
0.44246, 0.92962
0.44284, 0.9299
0.4431, 0.93018
0.4435, 0.93038
0.44386, 0.93058
0.44414, 0.93088
0.44452, 0.93108
0.44474, 0.93126
0.44502, 0.93144
0.44554, 0.93164
0.4461, 0.93192
0.44644, 0.93212
0.4469, 0.93246
0.44726, 0.93268
0.44754, 0.93294
0.44798, 0.93332
0.44856, 0.93356
0.44902, 0.9338
0.44948, 0.93414
0.44988, 0.9344
0.45026, 0.9347
0.45058, 0.93506
0.45118, 0.93532
0.45148, 0.93556
0.45196, 0.93582
0.45228, 0.9361
0.45262, 0.93634
0.453, 0.93654
0.45332, 0.93672
0.45362, 0.93702
0.45402, 0.93724
0.45438, 0.93752
0.4547, 0.93776
0.45504, 0.93798
0.45538, 0.93818
0.45572, 0.9385
0.45614, 0.9388
0.4567, 0.9391
0.45712, 0.93928
0.45744, 0.93954
0.45804, 0.93986
0.45832, 0.94022
0.45868, 0.9405
0.45894, 0.94068
0.45954, 0.94092
0.46002, 0.94116
0.4605, 0.9414
0.46098, 0.94168
0.46164, 0.94194
0.46198, 0.94234
0.46264, 0.94254
0.46312, 0.94276
0.46348, 0.943
0.46394, 0.94322
0.4643, 0.9434
0.46482, 0.94358
0.46514, 0.94386
0.46542, 0.94414
0.46582, 0.9444
0.46644, 0.94462
0.46678, 0.94484
0.46724, 0.94508
0.4677, 0.94526
0.46818, 0.94554
0.46852, 0.94582
0.46886, 0.94602
0.46926, 0.9462
0.46954, 0.9464
0.46998, 0.94664
0.47056, 0.94682
0.4711, 0.94706
0.47162, 0.94744
0.4721, 0.94772
0.47244, 0.94794
0.47274, 0.94814
0.47302, 0.94832
0.474, 0.94864
0.47446, 0.94888
0.47484, 0.9491
0.4756, 0.94932
0.4762, 0.94968
0.4767, 0.9499
0.47694, 0.95026
0.47756, 0.95048
0.47796, 0.95078
0.4784, 0.95108
0.47902, 0.95128
0.4794, 0.95152
0.47998, 0.95172
0.48054, 0.95202
0.48102, 0.9523
0.48162, 0.9525
0.4819, 0.95272
0.48236, 0.95296
0.48288, 0.95314
0.48328, 0.95334
0.48358, 0.95358
0.4842, 0.95376
0.48472, 0.95398
0.4857, 0.95416
0.4861, 0.95444
0.48678, 0.95468
0.4872, 0.95496
0.4877, 0.95514
0.48816, 0.95542
0.48866, 0.9556
0.48926, 0.95584
0.49002, 0.95602
0.49068, 0.9562
0.49118, 0.9564
0.49208, 0.9567
0.49264, 0.95704
0.49326, 0.95726
0.49358, 0.9575
0.49404, 0.95772
0.49436, 0.95794
0.49498, 0.95814
0.49572, 0.95836
0.49606, 0.95854
0.49658, 0.95872
0.49764, 0.95894
0.49804, 0.95914
0.49854, 0.95938
0.49902, 0.95962
0.49962, 0.95984
0.50014, 0.96002
0.50064, 0.9602
0.50118, 0.9604
0.50166, 0.96066
0.5021, 0.96086
0.50262, 0.96112
0.5031, 0.96132
0.50368, 0.96152
0.50422, 0.96178
0.50468, 0.96196
0.50544, 0.96218
0.50608, 0.9624
0.50676, 0.9626
0.50728, 0.9628
0.5079, 0.96304
0.50832, 0.96324
0.50888, 0.96348
0.50952, 0.96372
0.5101, 0.96394
0.5106, 0.9642
0.51112, 0.9644
0.51176, 0.9646
0.51236, 0.96482
0.5128, 0.96504
0.5132, 0.96528
0.51368, 0.96546
0.51428, 0.96566
0.51486, 0.96584
0.5154, 0.96602
0.51598, 0.96622
0.51704, 0.9664
0.51762, 0.9666
0.5181, 0.96678
0.5184, 0.96702
0.51912, 0.96724
0.51974, 0.96742
0.52036, 0.9676
0.5209, 0.96784
0.52162, 0.96812
0.52226, 0.96832
0.52298, 0.96854
0.52392, 0.96872
0.52426, 0.96894
0.52486, 0.96912
0.52552, 0.9693
0.52638, 0.96948
0.5274, 0.96964
0.5281, 0.96984
0.529, 0.97012
0.52944, 0.97044
0.52996, 0.97064
0.53078, 0.97082
0.53132, 0.97104
0.53176, 0.97134
0.53262, 0.97162
0.5335, 0.97182
0.5343, 0.97206
0.53484, 0.97224
0.53552, 0.97246
0.53608, 0.9727
0.53656, 0.97288
0.53706, 0.97306
0.5377, 0.97328
0.53872, 0.97346
0.53972, 0.97364
0.54042, 0.97386
0.5417, 0.97406
0.54248, 0.97426
0.54304, 0.97446
0.54368, 0.97468
0.54434, 0.97486
0.54498, 0.97508
0.54554, 0.97526
0.546, 0.9755
0.54722, 0.97568
0.54794, 0.97586
0.5483, 0.97602
0.5493, 0.97618
0.55006, 0.97646
0.55064, 0.97668
0.55122, 0.97688
0.55182, 0.97706
0.55244, 0.97726
0.55356, 0.97744
0.55438, 0.97762
0.55518, 0.9778
0.55634, 0.97806
0.55742, 0.97822
0.55792, 0.97846
0.5586, 0.97862
0.55904, 0.97888
0.56082, 0.97906
0.56182, 0.97922
0.56226, 0.97944
0.56358, 0.97962
0.56456, 0.97982
0.56518, 0.97996
0.56594, 0.9802
0.56644, 0.9804
0.5675, 0.9806
0.56852, 0.98078
0.56906, 0.98096
0.56984, 0.98114
0.57066, 0.98136
0.57192, 0.9816
0.57284, 0.9818
0.57386, 0.98198
0.57454, 0.98216
0.5756, 0.98238
0.5764, 0.98264
0.57714, 0.9828
0.57814, 0.983
0.57896, 0.9832
0.57962, 0.98342
0.58036, 0.98358
0.5809, 0.98374
0.582, 0.98402
0.58286, 0.98424
0.5839, 0.98444
0.58478, 0.9846
0.58622, 0.98478
0.5867, 0.98496
0.588, 0.98516
0.58866, 0.98532
0.58944, 0.98548
0.5908, 0.98566
0.59196, 0.98582
0.59292, 0.986
0.59356, 0.98618
0.59516, 0.98644
0.59628, 0.98662
0.59744, 0.98678
0.59864, 0.98698
0.59968, 0.98714
0.60074, 0.98732
0.60194, 0.98754
0.60266, 0.9877
0.60362, 0.98788
0.60442, 0.98806
0.60616, 0.98824
0.60796, 0.98842
0.6092, 0.98864
0.61038, 0.98884
0.61124, 0.98902
0.61252, 0.98918
0.61314, 0.98936
0.6139, 0.98954
0.61548, 0.9897
0.61642, 0.98988
0.61798, 0.9901
0.61934, 0.99026
0.62022, 0.99042
0.6214, 0.99056
0.62252, 0.99072
0.62364, 0.9909
0.62554, 0.99108
0.62668, 0.9913
0.6281, 0.99152
0.62906, 0.9917
0.6298, 0.9919
0.6307, 0.9921
0.63248, 0.99228
0.63466, 0.99246
0.63606, 0.99262
0.63748, 0.99276
0.6395, 0.99296
0.6427, 0.99316
0.64358, 0.99332
0.64568, 0.99352
0.64834, 0.99368
0.6507, 0.99386
0.65294, 0.99402
0.65386, 0.99422
0.65572, 0.9944
0.6568, 0.99456
0.65824, 0.99472
0.65998, 0.9949
0.66142, 0.99508
0.66256, 0.99526
0.6649, 0.99546
0.6665, 0.99564
0.6702, 0.9958
0.67224, 0.99596
0.67352, 0.99612
0.67512, 0.9963
0.67888, 0.99646
0.68128, 0.9966
0.68326, 0.99676
0.68658, 0.99692
0.68984, 0.99712
0.69294, 0.9973
0.69734, 0.99746
0.70068, 0.99764
0.70532, 0.9978
0.71364, 0.99796
0.71946, 0.99812
0.723, 0.99828
0.72728, 0.99844
0.73684, 0.9986
0.74592, 0.99876
0.75514, 0.99892
0.76246, 0.99908
0.78042, 0.99924
0.79346, 0.99938
0.80028, 0.99954
0.8304, 0.99968
0.85152, 0.99984
0.89092, 0.99996
1.0, 1.0

